Inner and Outer Orbits in 13 Resolved Hierarchical Stellar Systems

Orbits of inner and outer subsystems in 13 triple or higher-order stellar systems are computed or updated using position measurements and, in three cases, radial velocities. The goal is to determine mutual orbital inclinations, period ratios, and masses to complement the statistics of hierarchical systems. Effect of the subsystems on the motion in the outer orbits (wobble) is explicitly modeled to determine inner mass ratios. Stars studied here (HD 5408, 8036, 9770, 15089, 29310, 286955, 29316, 140538, 144362, 154621, 156034, 185655, and 213235) are bright and nearby (from 15\,pc to 150\,pc). Their inner periods range from 1.7 yr to 49 yr, and the outer periods from 83 to 2400 yr. Some long-period outer orbits are poorly constrained. Four astrometric inner orbits and one outer orbit are computed for the first time.

==> datafile3.txt <==
Title: Inner and outer orbits  in 13 resolved hierarchical stellar systems
Authors: A. Tokovinin
Table: Position measurements and residuals
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---      WDS        WDS code
  12- 17 A6     ---      Syst.      System designation
  19- 27 F9.4   yr       Date       Date (Julian year)
  29- 33 F5.1   deg      PA         Position angle
  35- 40 F6.4   arcsec   Sep        Separation
  42- 47 F6.4   arcsec e_Sep        Error
  49- 54 F6.1   deg      (O-C)_PA   Residual in P.A.
  56- 62 F7.4   arcsec   (O-C)_Sep  Residual in Sep.
  64- 64 A1     ---      Meth.      Measurement method (1)
--------------------------------------------------------------------------------
Note (1):  Measurement techniques:
A: adaptive optics;
C: CCD measurement; 
G: Gaia;
H: Hipparcos;
J: Finsen's eyeiece micrometer;
M: visual micrometer measurement;
P: photographic measurement;
S: speckle interferometry at SOAR;
s: speckle interferometry at other telescopes.
--------------------------------------------------------------------------------
00568+6022 Aa,Ab  1994.7183 161.9 0.0302 0.0020    1.8  0.0009 s 
00568+6022 Aa,Ab  1994.7183 162.1 0.0296 0.0020    2.0  0.0003 s 
00568+6022 Aa,Ab  1994.7183 162.5 0.0302 0.0020    2.4  0.0009 s 
00568+6022 Aa,Ab  1994.7184 163.2 0.0291 0.0020    3.1 -0.0002 s 
00568+6022 Aa,Ab  1998.7731  98.3 0.0200 0.0020    9.7  0.0032 s 
00568+6022 Aa,Ab  1998.7760  69.8 0.0160 0.0020  -19.2 -0.0009 s 
00568+6022 Aa,Ab  2000.8744 228.1 0.0250 0.0020   -6.2 -0.0013 s 
00568+6022 Aa,Ab  2000.8770 228.9 0.0250 0.0020   -5.5 -0.0013 s 
00568+6022 Aa,B   1994.7183 339.7 0.2720 0.0050   -0.2  0.0011 s 
00568+6022 Aa,B   1994.7183 339.7 0.2725 0.0050   -0.2  0.0016 s 
00568+6022 Aa,B   1994.7183 339.6 0.2699 0.0050   -0.3 -0.0010 s 
00568+6022 Aa,B   1998.7731 349.0 0.2860 0.0050    1.0 -0.0022 s 
00568+6022 Aa,B   1998.7760 347.8 0.2910 0.0050   -0.2  0.0028 s 
00568+6022 Aa,B   2000.8744 348.6 0.2840 0.0050   -0.2 -0.0018 s 
00568+6022 Aa,B   2000.8770 348.2 0.2850 0.0050   -0.6 -0.0008 s 
00568+6022 A,B    1889.5700 270.2 0.1500 0.0500    4.8 -0.0009 s 
00568+6022 A,B    1891.6900 282.2 0.1200 0.0500    5.9 -0.0342 M 
00568+6022 A,B    1898.5700 307.3 0.2600 0.0900   -0.8  0.0564 M 
00568+6022 A,B    1899.5300 312.6 0.2300 0.0500    0.7  0.0182 M 
00568+6022 A,B    1900.6700 317.6 0.2200 0.0500    1.9  0.0038 M 
00568+6022 A,B    1914.6700 344.8 0.3400 0.0900    0.0  0.0489 M 
00568+6022 A,B    1917.8100 350.9 0.2800 0.0500    1.4 -0.0090 M 
00568+6022 A,B    1921.6200 357.0 0.3300 0.0500    0.5  0.0515 M 
00568+6022 A,B    1925.8100   6.2 0.2900 0.0500    1.3  0.0318 M 
00568+6022 A,B    1929.7300  12.2 0.2500 0.0500   -1.4  0.0190 M 
00568+6022 A,B    1934.9210  43.5 0.1600 0.0500   11.6 -0.0154 M 
00568+6022 A,B    1938.7300  64.2 0.1700 0.0500   11.0  0.0368 M 
00568+6022 A,B    1939.7100  65.2 0.1700 0.0500    2.7  0.0430 M 
00568+6022 A,B    1939.7800  55.2 0.1500 0.0500   -8.1  0.0235 M 
00568+6022 A,B    1940.6700  70.9 0.1600 0.0500   -2.3  0.0403 M 
00568+6022 A,B    1941.6120  75.4 0.1250 0.0500   -7.1  0.0113 M 
00568+6022 A,B    1943.7500  97.7 0.1500 0.0500   -5.4  0.0371 M 
00568+6022 A,B    1945.6610 117.5 0.1210 0.0500   -6.0 -0.0069 M 
00568+6022 A,B    1945.6660 117.8 0.1170 0.0500   -5.7 -0.0109 M 
00568+6022 A,B    1945.7900 113.4 0.1270 0.0500  -11.4 -0.0017 M 
00568+6022 A,B    1945.7900 117.5 0.1280 0.0500   -7.3 -0.0007 M 
00568+6022 A,B    1948.6800 139.5 0.1700 0.0500   -5.6  0.0227 M 
00568+6022 A,B    1951.0500 149.3 0.1600 0.0500   -9.1 -0.0128 M 
00568+6022 A,B    1952.1100 153.5 0.2100 0.0500  -10.3  0.0327 M 
00568+6022 A,B    1952.7900 152.7 0.1600 0.0500  -14.0 -0.0192 M 
00568+6022 A,B    1953.0000 157.4 0.2300 0.0500  -10.1  0.0502 M 
00568+6022 A,B    1955.0400 172.0 0.1600 0.0500   -2.4 -0.0313 M 
00568+6022 A,B    1957.6200 177.6 0.1600 0.0500   -8.2 -0.0300 M 
00568+6022 A,B    1957.8200 182.5 0.1500 0.0500   -4.1 -0.0393 M 
00568+6022 A,B    1959.8500 186.0 0.2400 0.0500   -6.9  0.0536 M 
00568+6022 A,B    1961.8100 192.8 0.2200 0.0500   -9.7  0.0401 M 
00568+6022 A,B    1961.8800 196.7 0.1800 0.0500   -6.1  0.0006 M 
00568+6022 A,B    1962.7710 203.3 0.2000 0.0500   -4.0  0.0267 M 
00568+6022 A,B    1967.5200 236.9 0.1900 0.0500    4.4  0.0361 M 
00568+6022 A,B    1967.9810 236.4 0.1800 0.0500    0.8  0.0285 M 
00568+6022 A,B    1976.7800 286.3 0.1600 0.0500   -1.3 -0.0083 M 
00568+6022 A,B    1977.6344 293.9 0.1740 0.0100    1.4 -0.0004 s 
00568+6022 A,B    1977.7325 293.4 0.1730 0.0050    0.4 -0.0020 s 
00568+6022 A,B    1977.7960 291.0 0.1700 0.0100   -2.4 -0.0054 s 
00568+6022 A,B    1978.5406 297.0 0.1760 0.0050   -0.1 -0.0025 s 
00568+6022 A,B    1978.6092 297.4 0.1740 0.0050   -0.0 -0.0047 s 
00568+6022 A,B    1978.6146 297.2 0.1750 0.0050   -0.2 -0.0037 s 
00568+6022 A,B    1979.7695 302.3 0.1860 0.0050    1.0  0.0028 s 
00568+6022 A,B    1980.4844 301.1 0.1950 0.0050   -2.5  0.0053 s 
00568+6022 A,B    1980.7169 304.4 0.1930 0.0050   -0.1  0.0008 s 
00568+6022 A,B    1980.7224 304.5 0.1960 0.0050   -0.0  0.0038 s 
00568+6022 A,B    1980.8808 306.6 0.1930 0.0100    1.5 -0.0009 s 
00568+6022 A,B    1980.8916 303.7 0.2000 0.0100   -1.4  0.0060 s 
00568+6022 A,B    1981.7027 306.9 0.2000 0.0050   -1.4 -0.0025 s 
00568+6022 A,B    1982.5079 315.1 0.2090 0.0050    3.6 -0.0010 s 
00568+6022 A,B    1982.6020 311.8 0.2060 0.0200   -0.0 -0.0048 s 
00568+6022 A,B    1982.7592 313.0 0.2050 0.0050    0.6 -0.0070 s 
00568+6022 A,B    1983.0681 314.7 0.2220 0.0050    1.1  0.0080 s 
00568+6022 A,B    1983.9538 314.8 0.2200 0.0050   -1.7  0.0030 s 
00568+6022 A,B    1984.0538 316.5 0.2160 0.0050   -0.2 -0.0013 s 
00568+6022 A,B    1984.7005 318.3 0.2200 0.0050    0.2 -0.0003 s 
00568+6022 A,B    1984.7860 318.9 0.2240 0.0200    0.6  0.0030 s 
00568+6022 A,B    1984.9955 319.1 0.2260 0.0050    0.4  0.0034 s 
00568+6022 A,B    1984.9983 318.7 0.2210 0.0050    0.0 -0.0017 s 
00568+6022 A,B    1985.7520 319.1 0.2200 0.0200   -1.3 -0.0099 s 
00568+6022 A,B    1985.8392 320.8 0.2320 0.0050    0.2  0.0013 s 
00568+6022 A,B    1986.8850 323.0 0.2440 0.0050   -0.4  0.0028 s 
00568+6022 A,B    1987.7560 325.8 0.2490 0.0050   -0.1  0.0007 s 
00568+6022 A,B    1988.6543 327.5 0.2510 0.0050   -0.9 -0.0006 s 
00568+6022 A,B    1988.8972 330.5 0.2490 0.0100    1.6 -0.0028 s 
00568+6022 A,B    1989.6124 330.3 0.2550 0.0100    0.2  0.0013 s 
00568+6022 A,B    1989.7053 330.2 0.2580 0.0050   -0.1  0.0039 s 
00568+6022 A,B    1990.7538 331.9 0.2620 0.0050   -0.0  0.0002 s 
00568+6022 A,B    1991.0282 334.0 0.2680 0.0200    1.6  0.0039 s 
00568+6022 A,B    1991.2500 333.4 0.2640 0.0100    0.5 -0.0019 H 
00568+6022 A,B    1991.8923 334.3 0.2710 0.0050    0.1 -0.0000 s 
00568+6022 A,B    1991.9032 334.0 0.2740 0.0050   -0.2  0.0029 s 
00568+6022 A,B    1993.8376 339.7 0.2800 0.0050    1.0  0.0029 s 
00568+6022 A,B    1993.9158 338.6 0.2800 0.0100   -0.3  0.0030 s 
00568+6022 A,B    1993.9185 339.0 0.2770 0.0100    0.1  0.0000 s 
00568+6022 A,B    1994.7072 339.9 0.2790 0.0050   -0.0  0.0015 s 
00568+6022 A,B    1994.7184 340.1 0.2693 0.0050    0.2 -0.0083 s 
00568+6022 A,B    1997.6153 345.5 0.2860 0.0050    0.8 -0.0049 s 
00568+6022 A,B    1997.8229 346.6 0.2920 0.0050    1.5  0.0008 s 
00568+6022 A,B    1998.6899 347.8 0.2880 0.0100    0.7 -0.0013 s 
00568+6022 A,B    1999.7272 348.6 0.2900 0.0200    0.1  0.0034 s 
00568+6022 A,B    1999.8175 349.0 0.2920 0.0200    0.4  0.0054 s 
00568+6022 A,B    2003.6142 352.5 0.2700 0.0200   -2.8 -0.0154 s 
00568+6022 A,B    2004.9510 357.0 0.2690 0.0200   -0.3 -0.0090 s 
00568+6022 A,B    2005.8614 357.4 0.2730 0.0050   -1.0 -0.0032 s 
00568+6022 A,B    2007.0890   2.0 0.2630 0.0500    1.4 -0.0108 s 
00568+6022 A,B    2007.6035   0.1 0.2650 0.0090   -1.8 -0.0067 s 
00568+6022 A,B    2010.7129   7.9 0.2474 0.0050   -0.3  0.0011 s 
00568+6022 A,B    2010.7129   7.9 0.2485 0.0050   -0.3  0.0022 s 
00568+6022 A,B    2010.8140   8.7 0.2469 0.0050    0.3  0.0011 s 
00568+6022 A,B    2010.8140   8.9 0.2478 0.0050    0.5  0.0020 s 
01198-0031 B,C    1958.0000 227.2 0.1360 0.0500  -10.9  0.0090 J 
01198-0031 B,C    1958.6000 223.1 0.1300 0.0500  -20.7  0.0054 J 
01198-0031 B,C    1959.9500 247.9 0.1280 0.0500   -9.8  0.0101 J 
01198-0031 B,C    1959.9500 255.4 0.1260 0.0500   -2.3  0.0081 J 
01198-0031 B,C    1959.9500 257.6 0.1280 0.0500   -0.1  0.0101 J 
01198-0031 B,C    1982.7620 217.7 0.1340 0.0050    0.6  0.0014 s 
01198-0031 B,C    1982.7650 217.5 0.1240 0.0050    0.4 -0.0086 s 
01198-0031 B,C    1983.0140 213.5 0.1370 0.0050   -5.8  0.0047 s 
01198-0031 B,C    1983.7100 222.4 0.1050 0.0500   -3.0 -0.0261 s 
01198-0031 B,C    1985.8430 245.5 0.1200 0.0050    0.4 -0.0041 s 
01198-0031 B,C    1987.7560 267.0 0.1140 0.0050    1.6 -0.0001 s 
01198-0031 B,C    1988.6550 276.2 0.1100 0.0050   -0.2  0.0013 s 
01198-0031 B,C    1989.7110 287.7 0.1020 0.0050   -3.1 -0.0002 s 
01198-0031 B,C    1989.9350 292.2 0.1000 0.0050   -1.9 -0.0009 s 
01198-0031 B,C    1990.9150 309.9 0.0960 0.0050    0.4  0.0005 s 
01198-0031 B,C    1990.9240 309.6 0.0980 0.0050   -0.0  0.0025 s 
01198-0031 B,C    1991.7120 330.9 0.0920 0.0050    7.7  0.0000 s 
01198-0031 B,C    1991.8930 328.2 0.0930 0.0050    1.7  0.0017 s 
01198-0031 B,C    1993.9190 352.5 0.0940 0.0500  347.1  0.0066 s 
01198-0031 B,C    1994.7080  22.0 0.0810 0.0050    1.0 -0.0066 s 
01198-0031 B,C    1999.8170 113.8 0.0910 0.0050    2.3 -0.0096 s 
01198-0031 B,C    2005.8650 183.3 0.1270 0.0050    1.2 -0.0008 s 
01198-0031 B,C    2008.5389 205.9 0.1310 0.0050    0.2 -0.0019 s 
01198-0031 B,C    2008.5389 207.1 0.1310 0.0050    1.4 -0.0019 S 
01198-0031 B,C    2008.6044 209.8 0.1361 0.0050    3.6  0.0031 S 
01198-0031 B,C    2008.6045 209.0 0.1297 0.0050    2.8 -0.0033 S 
01198-0031 B,C    2008.6045 209.2 0.1300 0.0050    3.0 -0.0030 S 
01198-0031 B,C    2008.7656 205.5 0.1331 0.0050   -2.1  0.0001 S 
01198-0031 B,C    2009.6693 212.2 0.1337 0.0050   -3.1  0.0009 S 
01198-0031 B,C    2011.0348 226.5 0.1356 0.0050   -0.7  0.0049 S 
01198-0031 B,C    2013.7349 254.3 0.1308 0.0050    1.4  0.0104 S 
01198-0031 B,C    2014.0410 253.5 0.1133 0.0050   -2.6 -0.0055 S 
01198-0031 B,C    2014.0410 252.0 0.1190 0.0050   -4.1  0.0002 S 
01198-0031 B,C    2014.7615 267.1 0.1218 0.0050    3.0  0.0070 S 
01198-0031 B,C    2015.9110 280.4 0.1071 0.0050    2.2 -0.0008 S 
01198-0031 B,C    2018.5622 321.8 0.1010 0.0050    3.4  0.0079 S 
01198-0031 B,C    2019.5397 329.4 0.0930 0.0050   -6.8  0.0033 S 
01198-0031 B,C    2020.8365   4.7 0.0919 0.0050    3.4  0.0044 S 
01198-0031 A,B    1977.6350  13.4 1.6400 0.0100    1.7  0.0177 s 
01198-0031 A,B    1977.7330  11.8 1.6250 0.0100    0.0  0.0020 s 
01198-0031 A,B    1982.7620  14.1 1.6430 0.0100   -0.3  0.0098 s 
01198-0031 A,B    1982.7650  14.0 1.6400 0.0100   -0.4  0.0068 s 
01198-0031 A,B    1983.0140  14.2 1.6440 0.0100   -0.3  0.0114 s 
01198-0031 A,B    1983.0690  13.9 1.6710 0.0500   -0.6  0.0386 s 
01198-0031 A,B    1983.7100  15.4 1.6150 0.0100    0.5 -0.0152 s 
01198-0031 A,B    1985.8430  15.8 1.6130 0.0100    0.0 -0.0052 s 
01198-0031 A,B    1987.7560  16.4 1.6040 0.0100    0.0  0.0017 s 
01198-0031 A,B    1989.7110  17.1 1.5830 0.0100    0.4  0.0001 s 
01198-0031 A,B    1989.9350  16.9 1.5770 0.0100    0.2 -0.0037 s 
01198-0031 A,B    1991.7120  16.6 1.5530 0.0100    0.0 -0.0111 s 
01198-0031 A,B    1991.7180  16.9 1.5680 0.0100    0.3  0.0039 s 
01198-0031 A,B    1995.7620  15.8 1.5500 0.0100    0.3 -0.0088 s 
01198-0031 A,B    1999.8170  15.7 1.5970 0.0100    0.4 -0.0095 s 
01198-0031 A,B    2001.8700  17.2 1.5950 0.0200    1.3 -0.0380 s 
01198-0031 A,B    2001.8700  16.3 1.6210 0.0200    0.4 -0.0120 s 
01198-0031 A,B    2001.8700  16.8 1.6090 0.0200    0.9 -0.0240 s 
01198-0031 A,B    2003.9590  17.8 1.6360 0.0500    1.1 -0.0186 s 
01198-0031 A,B    2005.8650  16.7 1.6500 0.0100   -0.9 -0.0181 s 
01198-0031 A,B    2008.5471  18.8 1.6781 0.0050   -0.2  0.0020 S 
01198-0031 A,B    2008.6044  19.1 1.6735 0.0050    0.1 -0.0027 S 
01198-0031 A,B    2008.6045  19.0 1.6675 0.0050   -0.0 -0.0087 S 
01198-0031 A,B    2008.6045  18.9 1.6721 0.0050   -0.1 -0.0041 S 
01198-0031 A,B    2008.7656  18.6 1.6695 0.0050   -0.5 -0.0067 S 
01198-0031 A,B    2009.6693  19.1 1.6783 0.0050   -0.4  0.0026 S 
01198-0031 A,B    2011.0348  20.0 1.6769 0.0050   -0.2  0.0048 S 
01198-0031 A,B    2013.7349  21.5 1.6648 0.0050    0.2  0.0087 S 
01198-0031 A,B    2014.0410  21.8 1.6483 0.0050    0.4 -0.0053 S 
01198-0031 A,B    2014.0410  21.6 1.6653 0.0050    0.2  0.0117 S 
01198-0031 A,B    2014.7615  21.7 1.6734 0.0250    0.1  0.0261 S 
01198-0031 A,B    2015.9110  22.0 1.6298 0.0050    0.1 -0.0063 S 
01198-0031 A,B    2018.5622  22.0 1.6076 0.0050   -0.0 -0.0012 S 
01198-0031 A,B    2019.5397  21.9 1.6106 0.0050   -0.0  0.0102 S 
01198-0031 A,B    2020.8365  21.2 1.5938 0.0050   -0.4  0.0005 S 
01198-0031 A,BC   1829.8700 330.8 1.2500 0.1500   -4.0  0.0094 M 
01198-0031 A,BC   1833.3600 336.4 1.2500 0.1500    0.5 -0.0017 M 
01198-0031 A,BC   1834.8400 332.8 1.2000 0.1500   -3.6 -0.0563 M 
01198-0031 A,BC   1836.9100 334.3 1.1800 0.1500   -2.8 -0.0827 M 
01198-0031 A,BC   1842.7600 340.1 1.3700 0.1500    1.2  0.0897 M 
01198-0031 A,BC   1843.6000 341.6 1.0600 0.1500    2.4 -0.2228 M 
01198-0031 A,BC   1843.8600 335.8 1.1800 0.1500   -3.5 -0.1035 M 
01198-0031 A,BC   1844.7200 341.2 1.3300 0.1500    1.7  0.0440 M 
01198-0031 A,BC   1853.0900 343.9 1.3900 0.1500    1.9  0.0802 M 
01198-0031 A,BC   1854.5400 338.5 1.1500 0.1500   -4.0 -0.1638 M 
01198-0031 A,BC   1856.1400 343.3 1.1000 0.1500    0.4 -0.2182 M 
01198-0031 A,BC   1856.4800 339.8 1.1700 0.1500   -3.2 -0.1491 M 
01198-0031 A,BC   1856.7800 340.5 1.4500 0.1500   -2.6  0.1300 M 
01198-0031 A,BC   1856.7820 340.5 1.4500 0.1500   -2.6  0.1300 M 
01198-0031 A,BC   1857.9700 344.6 1.3000 0.1500    1.1 -0.0232 M 
01198-0031 A,BC   1863.0300 343.1 1.2700 0.1500   -1.8 -0.0666 M 
01198-0031 A,BC   1866.0700 346.9 1.4800 0.1500    1.1  0.1355 M 
01198-0031 A,BC   1867.9300 344.4 1.2500 0.1500   -1.9 -0.0993 M 
01198-0031 A,BC   1872.9600 346.6 1.4100 0.1500   -1.1  0.0481 M 
01198-0031 A,BC   1873.4600 348.6 1.4200 0.1500    0.7  0.0568 M 
01198-0031 A,BC   1874.9300 348.0 1.4500 0.1500   -0.3  0.0832 M 
01198-0031 A,BC   1874.9400 350.7 1.5000 0.1500    2.4  0.1332 M 
01198-0031 A,BC   1876.0780 351.4 1.2500 0.1500    2.8 -0.1196 M 
01198-0031 A,BC   1876.8000 349.7 1.1900 0.1500    0.9 -0.1814 M 
01198-0031 A,BC   1876.8800 346.6 1.3200 0.1500   -2.2 -0.0516 M 
01198-0031 A,BC   1877.0200 348.8 1.3800 0.1500   -0.0  0.0081 M 
01198-0031 A,BC   1877.3800 349.3 1.3800 0.1500    0.4  0.0072 M 
01198-0031 A,BC   1877.7800 349.2 1.4900 0.1500    0.2  0.1162 M 
01198-0031 A,BC   1877.8700 346.4 1.2800 0.1500   -2.7 -0.0940 M 
01198-0031 A,BC   1877.8800 346.2 1.2500 0.1500   -2.9 -0.1240 M 
01198-0031 A,BC   1879.7800 347.7 1.4400 0.1500   -1.9  0.0614 M 
01198-0031 A,BC   1879.9700 345.6 1.5200 0.1500   -4.0  0.1410 M 
01198-0031 A,BC   1880.0020 345.1 1.3100 0.1500   -4.5 -0.0691 M 
01198-0031 A,BC   1880.0050 356.1 1.3100 0.1500    6.5 -0.0691 M 
01198-0031 A,BC   1881.8300 350.2 1.5800 0.1500    0.1  0.1965 M 
01198-0031 A,BC   1882.0400 352.8 1.4400 0.1500    2.6  0.0560 M 
01198-0031 A,BC   1882.7900 348.7 1.5600 0.1500   -1.7  0.1743 M 
01198-0031 A,BC   1883.9800 355.0 1.2000 0.1500    4.3 -0.1885 M 
01198-0031 A,BC   1884.8000 352.1 1.4000 0.1500    1.2  0.0096 M 
01198-0031 A,BC   1886.3200 350.2 1.5600 0.1500   -1.1  0.1660 M 
01198-0031 A,BC   1886.4640 350.0 1.5800 0.1500   -1.3  0.1857 M 
01198-0031 A,BC   1886.9850 349.9 1.2800 0.1500   -1.6 -0.1155 M 
01198-0031 A,BC   1887.4100 351.2 1.4100 0.1500   -0.4  0.0135 M 
01198-0031 A,BC   1887.8600 356.5 1.4600 0.1500    4.8  0.0625 M 
01198-0031 A,BC   1888.2400 349.7 1.5100 0.1500   -2.1  0.1116 M 
01198-0031 A,BC   1888.8700 351.0 1.4900 0.1500   -1.0  0.0901 M 
01198-0031 A,BC   1889.9700 349.3 1.5700 0.1500   -3.0  0.1676 M 
01198-0031 A,BC   1892.8380 349.4 1.3600 0.1500   -3.6 -0.0489 M 
01198-0031 A,BC   1893.0400 352.9 1.4800 0.1500   -0.1  0.0707 M 
01198-0031 A,BC   1893.8700 351.6 1.5800 0.1500   -1.7  0.1688 M 
01198-0031 A,BC   1895.8280 353.2 1.5500 0.1500   -0.6  0.1345 M 
01198-0031 A,BC   1896.8800 353.2 1.3500 0.1500   -0.8 -0.0678 M 
01198-0031 A,BC   1896.8800 352.7 1.3900 0.1500   -1.3 -0.0278 M 
01198-0031 A,BC   1897.7400 356.4 1.4000 0.1500    2.2 -0.0197 M 
01198-0031 A,BC   1897.7500 354.2 1.2600 0.1500   -0.0 -0.1598 M 
01198-0031 A,BC   1897.7690 352.8 1.5800 0.1500   -1.4  0.1602 M 
01198-0031 A,BC   1898.0000 357.1 1.2400 0.1500    2.8 -0.1803 M 
01198-0031 A,BC   1898.9300 356.2 1.4100 0.1500    1.7 -0.0123 M 
01198-0031 A,BC   1898.9800 349.7 1.5400 0.1500   -4.9  0.1176 M 
01198-0031 A,BC   1899.7790 354.1 1.3200 0.1500   -0.7 -0.1042 M 
01198-0031 A,BC   1900.7450 354.3 1.3100 0.1500   -0.7 -0.1163 M 
01198-0031 A,BC   1901.8300 352.4 1.5600 0.1500   -2.9  0.1314 M 
01198-0031 A,BC   1901.8900 353.8 1.6000 0.1500   -1.5  0.1712 M 
01198-0031 A,BC   1901.9890 356.0 1.5900 0.1500    0.7  0.1610 M 
01198-0031 A,BC   1902.6000 354.0 1.5200 0.1500   -1.5  0.0897 M 
01198-0031 A,BC   1902.8600 356.6 1.3700 0.1500    1.1 -0.0608 M 
01198-0031 A,BC   1902.9280 358.0 1.4400 0.1500    2.5  0.0090 M 
01198-0031 A,BC   1902.9500 352.0 1.3000 0.1500   -3.5 -0.1310 M 
01198-0031 A,BC   1902.9900 356.4 1.2500 0.1500    0.8 -0.1811 M 
01198-0031 A,BC   1903.6260 355.3 1.5100 0.1500   -0.4  0.0775 M 
01198-0031 A,BC   1903.7230 354.2 1.4500 0.1500   -1.5  0.0173 M 
01198-0031 A,BC   1903.8700 357.5 1.5400 0.1500    1.7  0.1070 M 
01198-0031 A,BC   1904.0600 355.9 1.4900 0.1500    0.1  0.0566 M 
01198-0031 A,BC   1904.8700 356.7 1.3000 0.1500    0.7 -0.1351 M 
01198-0031 A,BC   1905.0000 353.8 1.3600 0.1500   -2.3 -0.0754 M 
01198-0031 A,BC   1906.1200 357.8 1.5500 0.1500    1.5  0.1122 M 
01198-0031 A,BC   1906.8100 356.1 1.5700 0.1500   -0.4  0.1308 M 
01198-0031 A,BC   1906.8800 357.5 1.5600 0.1500    1.0  0.1206 M 
01198-0031 A,BC   1907.8300 355.2 1.3300 0.1500   -1.6 -0.1114 M 
01198-0031 A,BC   1907.9400 357.5 1.2500 0.1500    0.7 -0.1916 M 
01198-0031 A,BC   1908.0100 356.4 1.3900 0.1500   -0.4 -0.0517 M 
01198-0031 A,BC   1908.8300 356.3 1.4300 0.1500   -0.7 -0.0135 M 
01198-0031 A,BC   1908.8300 359.6 1.4000 0.1500    2.6 -0.0435 M 
01198-0031 A,BC   1908.9300 356.1 1.4100 0.1500   -0.9 -0.0337 M 
01198-0031 A,BC   1908.9500 357.8 1.6500 0.1500    0.8  0.2063 M 
01198-0031 A,BC   1909.8100 355.6 1.5900 0.1500   -1.6  0.1445 M 
01198-0031 A,BC   1909.8200 357.0 1.4300 0.1500   -0.2 -0.0155 M 
01198-0031 A,BC   1909.8240 357.9 1.5800 0.1500    0.7  0.1345 M 
01198-0031 A,BC   1909.9500 355.7 1.5000 0.1500   -1.6  0.0542 M 
01198-0031 A,BC   1910.0000   1.0 1.3700 0.1500    3.7 -0.0759 M 
01198-0031 A,BC   1910.7100 357.6 1.5600 0.1500    0.1  0.1126 M 
01198-0031 A,BC   1911.6800 358.9 1.3900 0.1500    1.2 -0.0594 M 
01198-0031 A,BC   1912.7400 357.1 1.5300 0.1500   -0.9  0.0785 M 
01198-0031 A,BC   1912.7500 358.0 1.4000 0.1500    0.0 -0.0516 M 
01198-0031 A,BC   1912.9300 357.3 1.3300 0.1500   -0.7 -0.1219 M 
01198-0031 A,BC   1914.7100 356.5 1.5300 0.1500   -1.9  0.0744 M 
01198-0031 A,BC   1914.7600 357.8 1.3800 0.1500   -0.6 -0.0757 M 
01198-0031 A,BC   1914.8500   0.4 1.2900 0.1500    1.9 -0.1658 M 
01198-0031 A,BC   1915.0500 359.3 1.4200 0.1500    0.8 -0.0363 M 
01198-0031 A,BC   1915.7140 357.1 1.3900 0.1500   -1.6 -0.0676 M 
01198-0031 A,BC   1915.8800 358.5 1.3300 0.1500   -0.2 -0.1279 M 
01198-0031 A,BC   1918.6000 358.4 1.5100 0.1500   -1.0  0.0466 M 
01198-0031 A,BC   1919.8200 358.6 1.4600 0.1500   -1.1 -0.0058 M 
01198-0031 A,BC   1919.8800 359.2 1.3600 0.1500   -0.5 -0.1060 M 
01198-0031 A,BC   1920.9100 359.5 1.6400 0.1500    0.4  0.1720 M 
01198-0031 A,BC   1921.7800 357.3 1.4800 0.1500    2.8  0.0103 M 
01198-0031 A,BC   1921.8900 355.3 1.3900 0.1500    4.8 -0.0799 M 
01198-0031 A,BC   1924.3300   0.1 1.5600 0.1500   -0.6  0.0853 M 
01198-0031 A,BC   1924.6000   2.5 1.4100 0.1500    1.7 -0.0652 M 
01198-0031 A,BC   1924.7000 357.2 1.5700 0.1500    3.6  0.0946 M 
01198-0031 A,BC   1924.7900   3.1 1.4200 0.1500    2.3 -0.0556 M 
01198-0031 A,BC   1924.8400 359.2 1.3000 0.1500    2.6 -0.1757 M 
01198-0031 A,BC   1924.9400 358.0 1.4700 0.1500    2.9 -0.0059 M 
01198-0031 A,BC   1926.6200   1.7 1.6400 0.1500    0.4  0.1608 M 
01198-0031 A,BC   1926.8800 357.8 1.6800 0.1500    3.5  0.2003 M 
01198-0031 A,BC   1927.8300   2.2 1.5600 0.1500    0.7  0.0785 M 
01198-0031 A,BC   1927.8400   1.8 1.5800 0.1500    0.3  0.0985 M 
01198-0031 A,BC   1928.0100   0.2 1.5900 0.1500   -1.4  0.1082 M 
01198-0031 A,BC   1928.0800   3.5 1.5500 0.1500    1.9  0.0680 M 
01198-0031 A,BC   1928.7600   1.3 1.5300 0.1500   -0.5  0.0467 M 
01198-0031 A,BC   1929.9400 359.2 1.6800 0.1500    2.8  0.1945 M 
01198-0031 A,BC   1930.6600   0.2 1.4100 0.1500   -2.0 -0.0769 M 
01198-0031 A,BC   1930.8400   3.4 1.4900 0.1500    1.2  0.0028 M 
01198-0031 A,BC   1931.7400   1.9 1.5200 0.1500   -0.5  0.0311 M 
01198-0031 A,BC   1931.8300 352.7 1.3700 0.1500    9.8 -0.1191 M 
01198-0031 A,BC   1932.7400   2.3 1.5600 0.1500   -0.4  0.0692 M 
01198-0031 A,BC   1932.8600   3.4 1.4900 0.1500    0.7 -0.0011 M 
01198-0031 A,BC   1932.9300   0.6 1.5200 0.1500   -2.1  0.0288 M 
01198-0031 A,BC   1933.0100   0.3 1.3900 0.1500   -2.4 -0.1013 M 
01198-0031 A,BC   1933.6000   3.6 1.6900 0.1500    0.7  0.1976 M 
01198-0031 A,BC   1933.6900   4.5 1.5100 0.1500    1.6  0.0174 M 
01198-0031 A,BC   1933.8100   4.8 1.3200 0.1500    1.9 -0.1728 M 
01198-0031 A,BC   1934.9600   6.0 1.4200 0.1500    2.8 -0.0750 M 
01198-0031 A,BC   1935.0900   3.0 1.6500 0.1500   -0.2  0.1548 M 
01198-0031 A,BC   1935.8000   1.1 1.4100 0.1500   -2.3 -0.0866 M 
01198-0031 A,BC   1935.9800   3.4 1.6700 0.1500   -0.0  0.1731 M 
01198-0031 A,BC   1936.6200   4.4 1.4400 0.1500    0.8 -0.0581 M 
01198-0031 A,BC   1936.9000   3.5 1.5400 0.1500   -0.1  0.0414 M 
01198-0031 A,BC   1936.9900   3.6 1.6000 0.1500   -0.0  0.1012 M 
01198-0031 A,BC   1937.7800   2.7 1.6400 0.1500   -1.1  0.1398 M 
01198-0031 A,BC   1937.8200   1.6 1.5500 0.1500   -2.2  0.0497 M 
01198-0031 A,BC   1937.8900   4.6 1.5600 0.1500    0.8  0.0596 M 
01198-0031 A,BC   1938.9600   5.9 1.4800 0.1500    1.8 -0.0224 M 
01198-0031 A,BC   1938.9900   4.3 1.6300 0.1500    0.2  0.1275 M 
01198-0031 A,BC   1941.9600   4.1 1.5100 0.1500   -0.7  0.0021 M 
01198-0031 A,BC   1942.9300   3.9 1.5400 0.1500   -1.1  0.0304 M 
01198-0031 A,BC   1943.0300   5.4 1.5000 0.1500    0.4 -0.0098 M 
01198-0031 A,BC   1943.6100   6.0 1.4400 0.1500    0.9 -0.0709 M 
01198-0031 A,BC   1945.7900   0.9 1.5200 0.1500   -4.7  0.0052 M 
01198-0031 A,BC   1946.8300   3.8 1.4400 0.1500   -2.1 -0.0766 M 
01198-0031 A,BC   1946.8500   5.2 1.5900 0.1500   -0.7  0.0733 M 
01198-0031 A,BC   1946.9100   5.1 1.5100 0.1500   -0.8 -0.0068 M 
01198-0031 A,BC   1948.8000   4.7 1.4000 0.1500   -1.6 -0.1201 M 
01198-0031 A,BC   1948.8700   5.2 1.5900 0.1500   -1.1  0.0698 M 
01198-0031 A,BC   1948.8900   5.8 1.6580 0.1500   -0.5  0.1377 M 
01198-0031 A,BC   1948.9200   6.3 1.6600 0.1500   -0.0  0.1397 M 
01198-0031 A,BC   1949.6900   5.6 1.4380 0.1500   -0.9 -0.0837 M 
01198-0031 A,BC   1949.7200   6.4 1.4160 0.1500   -0.1 -0.1057 M 
01198-0031 A,BC   1949.7500   3.8 1.6200 0.1500   -2.7  0.0982 M 
01198-0031 A,BC   1949.7600   6.8 1.5120 0.1500    0.3 -0.0098 M 
01198-0031 A,BC   1949.7900   5.9 1.4630 0.1500   -0.6 -0.0589 M 
01198-0031 A,BC   1949.9300   5.8 1.5210 0.1500   -0.7 -0.0011 M 
01198-0031 A,BC   1949.9300   5.9 1.5420 0.1500   -0.6  0.0199 M 
01198-0031 A,BC   1950.0100   6.8 1.5800 0.1500    0.2  0.0577 M 
01198-0031 A,BC   1953.8800   6.3 1.5500 0.1500   -1.1  0.0210 M 
01198-0031 A,BC   1953.8900   5.9 1.3900 0.1500   -1.5 -0.1390 M 
01198-0031 A,BC   1953.9700   7.6 1.5300 0.1500    0.2  0.0008 M 
01198-0031 A,BC   1955.6000   7.1 1.5800 0.1500   -0.7  0.0480 M 
01198-0031 A,BC   1955.8800   6.1 1.6000 0.1500   -1.7  0.0675 M 
01198-0031 A,BC   1956.8900   7.9 1.6200 0.1500   -0.2  0.0858 M 
01198-0031 A,BC   1958.6930   6.3 1.6300 0.1500   -2.2  0.0927 M 
01198-0031 A,BC   1958.7100   8.5 1.6600 0.1500    0.0  0.1227 M 
01198-0031 A,BC   1958.7260   8.4 1.5300 0.1500   -0.1 -0.0073 M 
01198-0031 A,BC   1958.7370   7.9 1.6200 0.1500   -0.6  0.0827 M 
01198-0031 A,BC   1958.9900   9.0 1.6900 0.1500    0.5  0.1522 M 
01198-0031 A,BC   1959.0300   9.1 1.7400 0.1500    0.6  0.2022 M 
01198-0031 A,BC   1959.8300   9.2 1.3700 0.1500    0.5 -0.1692 M 
01198-0031 A,BC   1959.8600   8.7 1.5200 0.1500   -0.0 -0.0192 M 
01198-0031 A,BC   1959.9200   8.5 1.5700 0.1500   -0.2  0.0307 M 
01198-0031 A,BC   1960.9500   8.9 1.6500 0.1500   -0.0  0.1089 M 
01198-0031 A,BC   1961.5800   8.7 1.4700 0.1500   -0.4 -0.0722 M 
01198-0031 A,BC   1962.9500   9.3 1.5300 0.1500   -0.1 -0.0144 M 
01198-0031 A,BC   1962.9600   9.7 1.4500 0.1500    0.3 -0.0945 M 
01198-0031 A,BC   1962.9600  11.1 1.4400 0.1500    1.7 -0.1045 M 
01198-0031 A,BC   1964.1030  10.9 1.5000 0.1500    1.3 -0.0464 M 
01198-0031 A,BC   1964.7800   7.1 1.5900 0.1500   -2.7  0.0425 M 
01198-0031 A,BC   1965.7050   9.1 1.5900 0.1500   -0.9  0.0410 M 
01198-0031 A,BC   1965.9600   8.0 1.5800 0.1500   -2.0  0.0305 M 
01198-0031 A,BC   1966.6900  10.1 1.5500 0.1500   -0.1 -0.0007 M 
01198-0031 A,BC   1966.6910   8.7 1.5500 0.1500   -1.5 -0.0007 M 
01198-0031 A,BC   1971.2920  10.0 1.4900 0.1500   -1.1 -0.0682 M 
01198-0031 A,BC   1971.3230   8.8 1.5600 0.1500   -2.3  0.0018 M 
01198-0031 A,BC   1972.6140   9.0 1.5200 0.1500   -2.4 -0.0403 M 
01198-0031 A,BC   1973.0000  10.0 1.6000 0.1500   -1.5  0.0391 M 
01198-0031 A,BC   1973.2570   8.1 1.6600 0.1500   -3.5  0.0986 M 
01198-0031 A,BC   1974.8060   9.1 1.6200 0.1500   -2.8  0.0561 M 
01198-0031 A,BC   1974.8600  11.1 1.5900 0.1500   -0.8  0.0261 M 
01198-0031 A,BC   1975.6570   9.1 1.6400 0.1500   -3.0  0.0748 M 
01350-2955 A,B    1920.8600 273.1 0.2400 0.1500    1.3  0.0287 M 
01350-2955 A,B    1922.9400  37.2 0.2100 0.1500    7.3  0.0711 M 
01350-2955 A,B    1925.8800 290.6 0.2000 0.0500   -1.6 -0.0158 M 
01350-2955 A,B    1926.9000 340.2 0.1600 0.0500   -2.2 -0.0234 M 
01350-2955 A,B    1927.9200  95.0 0.1300 0.0500    9.1  0.0161 M 
01350-2955 A,B    1928.8600 207.8 0.1700 0.0500    1.4  0.0124 M 
01350-2955 A,B    1929.5500 249.3 0.2100 0.0500   -1.6  0.0126 M 
01350-2955 A,B    1929.5500 246.7 0.1700 0.0500   -4.2 -0.0274 M 
01350-2955 A,B    1929.5600 250.5 0.2100 0.0500   -1.0  0.0122 M 
01350-2955 A,B    1929.7600 261.9 0.2400 0.0500    0.4  0.0347 M 
01350-2955 A,B    1929.8200 253.3 0.2200 0.1500  -11.1  0.0128 M 
01350-2955 A,B    1929.9500 267.8 0.2000 0.0500   -2.7 -0.0107 M 
01350-2955 A,B    1930.0000 257.3 0.2300 0.1500  -15.5  0.0182 M 
01350-2955 A,B    1930.0900 277.8 0.1900 0.0500    1.0 -0.0234 M 
01350-2955 A,B    1930.5400 294.0 0.2300 0.0500   -2.7  0.0148 M 
01350-2955 A,B    1930.6800 304.8 0.2200 0.0500    1.9  0.0064 M 
01350-2955 A,B    1930.8800 313.5 0.2300 0.0500    1.5  0.0208 M 
01350-2955 A,B    1931.5500 358.0 0.1800 0.0500    9.9  0.0024 M 
01350-2955 A,B    1931.8100  10.3 0.1600 0.0500    3.4  0.0013 M 
01350-2955 A,B    1931.9400  26.0 0.1600 0.0500    7.9  0.0116 M 
01350-2955 A,B    1932.9100 154.7 0.1600 0.0500    2.5  0.0372 M 
01350-2955 A,B    1932.9600 166.4 0.1500 0.0500    7.6  0.0243 M 
01350-2955 A,B    1933.5300 225.3 0.2000 0.0500   10.2  0.0348 M 
01350-2955 A,B    1933.6200 230.1 0.1900 0.0500    8.5  0.0190 M 
01350-2955 A,B    1933.7500 232.6 0.1800 0.0500    2.3  0.0010 M 
01350-2955 A,B    1933.9900 255.2 0.1800 0.0500   10.7 -0.0119 M 
01350-2955 A,B    1934.0300 250.5 0.2000 0.0500    3.8  0.0062 M 
01350-2955 A,B    1934.5800 271.9 0.2200 0.0500   -1.8  0.0078 M 
01350-2955 A,B    1934.8900 288.9 0.1900 0.0500    1.4 -0.0258 M 
01350-2955 A,B    1934.9800 295.1 0.1400 0.0500    3.7 -0.0758 M 
01350-2955 A,B    1935.5800 314.3 0.2000 0.0500   -4.5 -0.0048 M 
01350-2955 A,B    1935.8500 330.6 0.2000 0.0500   -2.1  0.0070 M 
01350-2955 A,B    1935.8700 336.3 0.2100 0.0500    2.5  0.0181 M 
01350-2955 A,B    1935.8700 338.3 0.2100 0.0500    4.5  0.0181 M 
01350-2955 A,B    1935.9400 342.4 0.1600 0.0500    4.7 -0.0281 M 
01350-2955 A,B    1935.9800 348.3 0.1900 0.1500    8.2  0.0043 M 
01350-2955 A,B    1936.5600  28.6 0.1700 0.0500    4.6  0.0265 M 
01350-2955 A,B    1936.9400  77.3 0.1400 0.0500    6.5  0.0225 M 
01350-2955 A,B    1936.9500  69.8 0.1600 0.0500   -2.5  0.0429 M 
01350-2955 A,B    1937.5700 171.2 0.1400 0.0500    6.0  0.0111 M 
01350-2955 A,B    1937.8600 197.0 0.1700 0.0500    0.9  0.0208 M 
01350-2955 A,B    1937.8900 193.1 0.1900 0.0500   -5.7  0.0386 M 
01350-2955 A,B    1938.6400 253.4 0.2100 0.0500    3.9  0.0139 M 
01350-2955 A,B    1938.7900 255.5 0.2300 0.0500   -1.7  0.0278 M 
01350-2955 A,B    1939.7600 304.8 0.2200 0.0500    3.6  0.0059 M 
01350-2955 A,B    1939.7900 300.5 0.2100 0.0500   -2.0 -0.0037 M 
01350-2955 A,B    1942.7000 226.2 0.2000 0.0500    7.3  0.0315 M 
01350-2955 A,B    1943.5900 270.9 0.2500 0.0500    2.1  0.0403 M 
01350-2955 A,B    1944.6300 308.0 0.2300 0.0500   -7.5  0.0229 M 
01350-2955 A,B    1945.5620  22.0 0.1800 0.0500    8.9  0.0271 M 
01350-2955 A,B    1945.9000  54.2 0.1600 0.0500    5.3  0.0332 M 
01350-2955 A,B    1946.9800 197.6 0.1900 0.0500    1.4  0.0407 M 
01350-2955 A,B    1947.9400 262.2 0.2000 0.0500    3.4 -0.0034 M 
01350-2955 A,B    1948.9500 305.5 0.2100 0.0500    1.1 -0.0030 M 
01350-2955 A,B    1952.9600 282.7 0.2190 0.0500    2.5  0.0046 M 
01350-2955 A,B    1953.8800 314.8 0.1580 0.0500   -7.1 -0.0444 M 
01350-2955 A,B    1953.9400 328.5 0.1800 0.0500    3.6 -0.0200 M 
01350-2955 A,B    1954.9500  57.2 0.1300 0.1500   16.7 -0.0017 M 
01350-2955 A,B    1955.0300  56.7 0.1400 0.0500    6.3  0.0140 M 
01350-2955 A,B    1955.9900 186.0 0.1400 0.0500    0.2 -0.0015 M 
01350-2955 A,B    1956.8600 248.2 0.1900 0.0500   -0.4 -0.0053 M 
01350-2955 A,B    1959.8600  90.3 0.1500 0.0500    0.5  0.0366 M 
01350-2955 A,B    1959.9800 117.2 0.1170 0.0500    8.1  0.0044 M 
01350-2955 A,B    1960.8200 216.2 0.1700 0.0500    6.1  0.0094 M 
01350-2955 A,B    1961.0300 227.6 0.1810 0.0500    2.2  0.0066 M 
01350-2955 A,B    1962.0000 279.0 0.1990 0.0500    2.3 -0.0143 M 
01350-2955 A,B    1963.0100 320.0 0.1910 0.0500   -2.5 -0.0110 M 
01350-2955 A,B    1963.9600  37.4 0.1300 0.0500    8.9 -0.0101 M 
01350-2955 A,B    1963.9880  38.6 0.1310 0.0500    7.2 -0.0069 M 
01350-2955 A,B    1965.0000 174.8 0.1220 0.0500    0.8 -0.0118 M 
01350-2955 A,B    1966.3500 264.0 0.1400 0.1500   -3.1 -0.0688 M 
01350-2955 A,B    1967.0300 296.6 0.2290 0.0500   -0.9  0.0139 M 
01350-2955 A,B    1968.9600  93.4 0.1200 0.0500    6.6  0.0062 M 
01350-2955 A,B    1970.5520 251.0 0.2200 0.0500    1.6  0.0241 M 
01350-2955 A,B    1975.7230 279.8 0.2000 0.0500    1.0 -0.0140 M 
01350-2955 A,B    1977.9200  71.1 0.1600 0.0500    8.1  0.0397 M 
01350-2955 A,B    1978.8690 198.8 0.1500 0.0500    4.9  0.0027 M 
01350-2955 A,B    1978.8720 196.1 0.1600 0.0500    2.0  0.0125 M 
01350-2955 A,B    1978.9700 204.2 0.1700 0.0500    1.3  0.0155 M 
01350-2955 A,B    1989.9350 303.0 0.2130 0.0050    0.6 -0.0008 s 
01350-2955 A,B    1990.9150 353.9 0.1670 0.0050   -0.6 -0.0043 s 
01350-2955 A,B    1991.7120  74.0 0.1400 0.0550   -5.9  0.0248 s 
01350-2955 A,B    1999.8850 345.9 0.1800 0.0500    1.1 -0.0013 s 
01350-2955 A,B    2008.5400 319.6 0.2025 0.0020    0.1 -0.0020 S 
01350-2955 A,B    2008.5480 319.9 0.2021 0.0020   -0.0 -0.0021 S 
01350-2955 A,B    2008.6060 322.7 0.2001 0.0020   -0.1 -0.0019 S 
01350-2955 A,B    2008.6060 322.7 0.2001 0.0020   -0.1 -0.0019 S 
01350-2955 A,B    2008.6060 322.7 0.2004 0.0020   -0.1 -0.0016 S 
01350-2955 A,B    2008.7670 330.7 0.1950 0.0020   -0.4  0.0003 S 
01350-2955 A,B    2008.7670 331.0 0.1928 0.0020   -0.1 -0.0019 S 
01350-2955 A,B    2009.6700  40.7 0.1366 0.0020   -0.8  0.0054 S 
01350-2955 A,B    2011.0390 215.0 0.1695 0.0020   -0.3  0.0045 S 
01350-2955 A,B    2014.8560 134.1 0.1150 0.0020   -0.7 -0.0016 S 
01350-2955 A,B    2015.0280 157.4 0.1305 0.0020   -1.5  0.0050 S 
01350-2955 A,B    2015.9130 236.1 0.1816 0.0020   -0.3 -0.0027 S 
01350-2955 A,B    2015.9130 236.7 0.1830 0.0020    0.3 -0.0013 S 
01350-2955 A,B    2018.5640  17.3 0.1522 0.0020   -0.7  0.0033 S 
01350-2955 A,B    2019.5370 153.6 0.1255 0.0020    1.4  0.0029 S 
01350-2955 A,B    2020.8344 257.5 0.2034 0.0020    1.2  0.0022 S 
01350-2955 A,C    1881.8400 336.4 1.8000 0.2500   -1.6 -0.0619 M 
01350-2955 A,C    1891.8400 356.4 1.4400 0.2500    0.8 -0.2176 M 
01350-2955 A,C    1898.6900   8.8 1.4000 0.2500    4.9 -0.2957 M 
01350-2955 A,C    1900.7800  18.4 1.0000 1.0500    3.1 -0.5925 M 
01350-2955 A,C    1918.9200  58.5 1.6500 0.2500   -2.5  0.1711 M 
01350-2955 A,C    1920.8500  65.0 1.5100 0.2500    3.2  0.2094 M 
01350-2955 A,C    1922.9400  69.4 1.5400 0.2500    1.1  0.0580 M 
01350-2955 A,C    1925.9000  77.6 1.3000 0.1500    2.0  0.0042 M 
01350-2955 A,C    1926.9000  81.6 1.3500 0.1500    4.4 -0.0418 M 
01350-2955 A,C    1927.9200  86.5 1.4700 0.1500    1.5 -0.0083 M 
01350-2955 A,C    1928.8600  90.3 1.4100 0.1500   -1.1  0.0513 M 
01350-2955 A,C    1929.4800  88.1 1.3200 0.1500   -3.5  0.0306 M 
01350-2955 A,C    1929.8200  90.3 1.0600 0.2500   -0.8 -0.2114 M 
01350-2955 A,C    1929.8400  90.2 1.2600 0.1500   -0.9 -0.0107 M 
01350-2955 A,C    1930.0900  89.2 1.2200 0.1500   -1.5 -0.0469 M 
01350-2955 A,C    1930.6800  94.0 1.3900 0.1500    4.0  0.1047 M 
01350-2955 A,C    1931.8100  92.2 1.3300 0.1500    0.0 -0.0747 M 
01350-2955 A,C    1932.9100 100.6 1.2200 0.1500   -1.4 -0.2266 M 
01350-2955 A,C    1933.6100  98.2 1.2000 0.1500   -7.5 -0.1457 M 
01350-2955 A,C    1933.7000  98.0 1.2200 0.1500   -7.9 -0.1138 M 
01350-2955 A,C    1934.6600 105.6 1.2900 0.1500    0.1  0.0333 M 
01350-2955 A,C    1935.8500 106.5 1.5700 0.1500    2.0  0.2684 M 
01350-2955 A,C    1935.9400 106.3 1.2600 0.1500    1.7 -0.0510 M 
01350-2955 A,C    1936.5900 109.2 1.2900 0.1500    2.4 -0.1062 M 
01350-2955 A,C    1936.9500 108.6 1.3600 0.1500   -1.1 -0.0797 M 
01350-2955 A,C    1938.5800 121.7 1.3000 0.1500    0.9  0.0061 M 
01350-2955 A,C    1938.6600 120.8 1.2500 0.1500   -0.1 -0.0348 M 
01350-2955 A,C    1939.7500 120.8 1.1800 0.1500    0.7 -0.0418 M 
01350-2955 A,C    1942.7100 135.3 1.2500 0.1500    1.0 -0.0778 M 
01350-2955 A,C    1943.5900 138.3 1.2100 0.1500    1.4 -0.0066 M 
01350-2955 A,C    1944.6300 141.6 1.2300 0.1500    5.4  0.0699 M 
01350-2955 A,C    1945.6060 145.2 1.2000 0.1500    9.5 -0.0262 M 
01350-2955 A,C    1956.8600 186.3 1.1300 0.1500   -8.4  0.0307 M 
01350-2955 A,C    1959.8600 201.1 1.2900 0.2500   -0.9  0.3189 M 
01350-2955 A,C    1960.8400 208.2 1.0300 0.1500   -3.3 -0.0728 M 
01350-2955 A,C    1963.9600 227.9 0.9800 0.1500   -3.2  0.0406 M 
01350-2955 A,C    1964.9500 230.0 1.0300 0.1500   -0.5 -0.0451 M 
01350-2955 A,C    1968.9600 252.4 1.0600 0.1500   -1.0 -0.0074 M 
01350-2955 A,C    2001.8670 332.3 1.7610 0.0500    0.1  0.0166 s 
01350-2955 A,C    2001.8840 333.6 1.7500 0.0500    1.5  0.0039 s 
01350-2955 A,C    2001.8840 335.8 1.7370 0.0500    3.7 -0.0091 s 
01350-2955 A,C    2008.7673 346.1 1.8873 0.0050   -0.3  0.0029 S 
01350-2955 A,C    2009.6709 351.1 1.8128 0.0050   -0.2  0.0037 S 
01350-2955 A,C    2011.0393 349.5 1.6707 0.0050    0.3  0.0018 S 
01350-2955 A,C    2014.8563   0.9 1.6321 0.0050   -0.0 -0.0169 S 
01350-2955 A,C    2015.9131 357.9 1.6287 0.0050    0.1  0.0046 S 
01350-2955 A,C    2018.5640   7.3 1.7481 0.0050   -0.0 -0.0000 S 
01350-2955 A,C    2019.5370  10.5 1.5739 0.0050    0.0 -0.0055 S 
01350-2955 A,C    2020.8344   7.1 1.5829 0.0050   -0.2  0.0094 S 
02291+6724 Aa,Ab  1982.7567 353.7 0.5140 0.0050    0.6 -0.0067 s 
02291+6724 Aa,Ab  1985.8530 340.9 0.4320 0.0050   -0.1  0.0104 s 
02291+6724 Aa,Ab  1987.7641 330.1 0.3470 0.0050    0.4  0.0040 s 
02291+6724 Aa,Ab  1988.6571 321.8 0.2950 0.0050   -0.4 -0.0064 s 
02291+6724 Aa,Ab  1989.7111 308.7 0.2550 0.0050   -1.3  0.0058 s 
02291+6724 Aa,Ab  1994.7074 154.8 0.1810 0.0050   -0.2 -0.0006 s 
02291+6724 Aa,Ab  1998.6650  91.9 0.2990 0.0500    0.4 -0.0046 s 
02291+6724 Aa,Ab  1998.6650  93.0 0.3000 0.0500    1.5 -0.0036 s 
02291+6724 Aa,Ab  2001.5640  71.9 0.4050 0.0200    1.2  0.0093 A 
02291+6724 Aa,Ab  2002.1410  66.3 0.4140 0.0200   -1.3  0.0012 A 
02291+6724 Aa,Ab  2002.6040  58.9 0.4400 0.0200   -6.4  0.0138 A 
02291+6724 Aa,Ab  2002.7953  65.0 0.4300 0.0050    0.6 -0.0016 s 
02291+6724 Aa,Ab  2004.6443  57.1 0.4850 0.0200    0.4  0.0040 A 
02291+6724 Aa,Ab  2005.6175  55.2 0.5100 0.0200    1.9  0.0052 A 
02291+6724 Aa,Ab  2007.6022  45.8 0.5430 0.0050   -1.3 -0.0053 s 
02291+6724 Aa,Ab  2008.7900  43.5 0.5750 0.0200   -0.3  0.0039 A 
02291+6724 Aa,Ab  2008.7900  43.5 0.5800 0.0200   -0.3  0.0089 A 
02291+6724 Aa,Ab  2009.9207  41.2 0.5920 0.0050    0.3  0.0014 s 
02291+6724 Aa,Ab  2009.9207  41.4 0.5910 0.0050    0.5  0.0004 s 
02291+6724 Aa,Ab  2010.0520  41.1 0.5840 0.0200    0.5 -0.0087 s 
02291+6724 Aa,Ab  2010.1000  41.5 0.6020 0.0200    1.0  0.0085 A 
02291+6724 Aa,B   1827.7700 279.1 1.7800 0.1000   -0.8 -0.1360 M 
02291+6724 Aa,B   1829.6600 276.7 1.8600 0.1000   -2.4 -0.0702 M 
02291+6724 Aa,B   1834.8300 274.2 2.1000 0.2500   -2.3  0.1296 M 
02291+6724 Aa,B   1842.5300 271.4 2.0200 0.2500    0.5 -0.0039 M 
02291+6724 Aa,B   1845.3500 266.0 1.9700 0.1000   -1.9 -0.0521 M 
02291+6724 Aa,B   1852.4400 265.5 1.8700 0.2500    0.3 -0.0201 M 
02291+6724 Aa,B   1856.0300 265.1 2.0100 0.2500   -0.6  0.1392 M 
02291+6724 Aa,B   1856.2100 269.5 1.7800 0.2500    3.8 -0.0904 M 
02291+6724 Aa,B   1856.2400 261.4 1.8100 0.2500   -4.3 -0.0603 M 
02291+6724 Aa,B   1856.3200 264.2 1.8000 0.2500   -1.5 -0.0702 M 
02291+6724 Aa,B   1857.4900 266.9 1.8300 0.2500    1.1 -0.0390 M 
02291+6724 Aa,B   1862.9900 265.9 1.9270 0.2500    0.0  0.0454 M 
02291+6724 Aa,B   1863.9500 268.8 1.7200 0.2500    3.0 -0.1661 M 
02291+6724 Aa,B   1865.7800 265.5 2.0400 0.2500   -0.2  0.1436 M 
02291+6724 Aa,B   1866.5500 265.7 1.9400 0.2500    0.1  0.0387 M 
02291+6724 Aa,B   1867.9700 266.0 1.7000 0.2500    0.5 -0.2110 M 
02291+6724 Aa,B   1869.8800 266.7 1.7200 0.2500    1.5 -0.2056 M 
02291+6724 Aa,B   1870.9100 265.7 2.0100 0.2500    0.7  0.0758 M 
02291+6724 Aa,B   1872.0400 265.0 2.0000 0.2500    0.2  0.0560 M 
02291+6724 Aa,B   1872.9200 266.0 2.2500 0.2500    1.4  0.2979 M 
02291+6724 Aa,B   1873.0600 264.4 2.0400 0.2500   -0.2  0.0866 M 
02291+6724 Aa,B   1874.2800 265.9 1.9000 0.2500    1.6 -0.0651 M 
02291+6724 Aa,B   1876.7200 265.7 2.0600 0.2500    2.1  0.0699 M 
02291+6724 Aa,B   1879.0850 262.4 2.1400 0.2500   -0.4  0.1237 M 
02291+6724 Aa,B   1880.2300 263.6 1.9960 0.2500    1.2 -0.0337 M 
02291+6724 Aa,B   1881.4300 262.6 2.3000 0.2500    0.7  0.2559 M 
02291+6724 Aa,B   1881.5300 263.6 2.0400 0.2500    1.7 -0.0054 M 
02291+6724 Aa,B   1881.7300 260.9 2.0200 0.2500   -0.9 -0.0278 M 
02291+6724 Aa,B   1882.1200 262.7 2.0600 0.2500    1.1  0.0073 M 
02291+6724 Aa,B   1882.1300 261.4 2.2400 0.2500   -0.2  0.1872 M 
02291+6724 Aa,B   1882.1700 265.6 2.2400 0.2500    4.0  0.1867 M 
02291+6724 Aa,B   1883.6700 262.0 2.2300 0.2500    1.1  0.1577 M 
02291+6724 Aa,B   1884.1600 261.7 1.8400 0.2500    1.0 -0.2387 M 
02291+6724 Aa,B   1884.1700 262.0 2.2400 0.2500    1.3  0.1612 M 
02291+6724 Aa,B   1884.7960 258.1 2.3500 0.2500   -2.3  0.2630 M 
02291+6724 Aa,B   1887.0300 259.3 2.0300 0.2500    0.1 -0.0870 M 
02291+6724 Aa,B   1889.0400 256.7 2.3000 0.2500   -1.2  0.1555 M 
02291+6724 Aa,B   1889.9380 256.6 2.2300 0.2500   -0.7  0.0733 M 
02291+6724 Aa,B   1892.9250 254.5 2.0500 0.2500   -0.2 -0.1421 M 
02291+6724 Aa,B   1892.9680 255.6 2.0500 0.2500    0.9 -0.1425 M 
02291+6724 Aa,B   1893.1000 255.2 2.1900 0.2500    0.6 -0.0036 M 
02291+6724 Aa,B   1893.7700 257.9 2.2600 0.2500    4.0  0.0621 M 
02291+6724 Aa,B   1894.1300 253.3 2.2700 0.2500   -0.2  0.0710 M 
02291+6724 Aa,B   1894.1400 252.6 2.3300 0.2500   -0.9  0.1310 M 
02291+6724 Aa,B   1895.0200 250.2 2.3500 0.2500   -2.3  0.1532 M 
02291+6724 Aa,B   1896.8700 250.3 2.1100 0.2500   -0.6 -0.0555 M 
02291+6724 Aa,B   1899.8400 251.2 2.3400 0.2500    0.9  0.2308 M 
02291+6724 Aa,B   1900.2200 251.6 2.1600 0.2500    1.3  0.0559 M 
02291+6724 Aa,B   1901.8500 251.3 2.1800 0.2500    0.9  0.0932 M 
02291+6724 Aa,B   1901.9200 253.8 2.3600 0.2500    3.4  0.2738 M 
02291+6724 Aa,B   1904.0000 253.7 2.1800 0.2500    3.2  0.1069 M 
02291+6724 Aa,B   1908.8500 251.7 2.0400 0.2500    0.9 -0.0283 M 
02291+6724 Aa,B   1909.2600 250.9 2.1800 0.2500    0.1  0.1109 M 
02291+6724 Aa,B   1909.3300 253.3 2.3800 0.2500    2.5  0.3107 M 
02291+6724 Aa,B   1909.7400 250.6 2.1700 0.2500   -0.2  0.0997 M 
02291+6724 Aa,B   1910.8130 253.4 2.4700 0.2500    2.6  0.3963 M 
02291+6724 Aa,B   1912.2100 251.3 2.0300 0.2500    0.5 -0.0496 M 
02291+6724 Aa,B   1913.7500 251.9 2.4000 0.2500    1.1  0.3121 M 
02291+6724 Aa,B   1914.9500 250.6 2.1200 0.2500   -0.2  0.0244 M 
02291+6724 Aa,B   1915.5000 252.2 2.2300 0.2500    1.4  0.1306 M 
02291+6724 Aa,B   1916.8130 250.9 2.2400 0.2500    0.2  0.1307 M 
02291+6724 Aa,B   1917.8100 252.2 1.9900 0.2500    1.6 -0.1276 M 
02291+6724 Aa,B   1920.0260 252.1 2.4400 0.2500    1.7  0.3020 M 
02291+6724 Aa,B   1920.1300 251.9 2.4600 0.2500    1.5  0.3209 M 
02291+6724 Aa,B   1921.0000 248.3 2.2500 0.2500   -2.0  0.1021 M 
02291+6724 Aa,B   1921.1500 249.8 2.2400 0.2500   -0.5  0.0905 M 
02291+6724 Aa,B   1922.5100 251.1 2.1900 0.2500    1.0  0.0258 M 
02291+6724 Aa,B   1923.1300 251.2 2.1500 0.2500    1.2 -0.0213 M 
02291+6724 Aa,B   1923.1840 250.0 2.3300 0.2500    0.0  0.1581 M 
02291+6724 Aa,B   1923.2230 251.3 2.2100 0.2500    1.3  0.0376 M 
02291+6724 Aa,B   1924.9100 250.7 2.4300 0.2500    1.0  0.2373 M 
02291+6724 Aa,B   1925.0500 249.6 2.3400 0.2500   -0.1  0.1455 M 
02291+6724 Aa,B   1925.5450 252.5 2.0100 0.2500    2.9 -0.1907 M 
02291+6724 Aa,B   1925.7000 250.0 2.3400 0.2500    0.5  0.1373 M 
02291+6724 Aa,B   1925.7000 250.0 2.3400 0.2500    0.5  0.1373 M 
02291+6724 Aa,B   1926.7500 250.2 2.2700 0.2500    0.9  0.0534 M 
02291+6724 Aa,B   1926.7500 250.2 2.2700 0.2500    0.9  0.0534 M 
02291+6724 Aa,B   1926.9000 251.6 2.4900 0.2500    2.3  0.2714 M 
02291+6724 Aa,B   1927.2300 249.1 2.3600 0.2500   -0.1  0.1369 M 
02291+6724 Aa,B   1927.7000 248.2 2.1800 0.2500   -0.9 -0.0496 M 
02291+6724 Aa,B   1929.0200 249.3 2.3800 0.2500    0.5  0.1316 M 
02291+6724 Aa,B   1929.9400 248.7 2.2500 0.2500    0.2 -0.0120 M 
02291+6724 Aa,B   1930.0400 248.0 2.4000 0.2500   -0.5  0.1365 M 
02291+6724 Aa,B   1930.2100 246.1 2.3800 0.2500   -2.4  0.1139 M 
02291+6724 Aa,B   1931.1800 249.5 2.3700 0.2500    1.3  0.0889 M 
02291+6724 Aa,B   1931.2000 249.2 2.3100 0.2500    1.0  0.0286 M 
02291+6724 Aa,B   1931.8600 247.4 2.2900 0.2500   -0.6 -0.0019 M 
02291+6724 Aa,B   1932.6600 247.4 2.3000 0.2500   -0.3 -0.0049 M 
02291+6724 Aa,B   1934.9400 247.1 2.3600 0.2500    0.3  0.0162 M 
02291+6724 Aa,B   1935.1400 247.5 2.3300 0.2500    0.7 -0.0173 M 
02291+6724 Aa,B   1936.0900 245.7 2.3700 0.2500   -0.6  0.0056 M 
02291+6724 Aa,B   1937.1900 243.8 2.5500 0.2500   -2.0  0.1654 M 
02291+6724 Aa,B   1937.8300 245.9 2.4000 0.2500    0.4  0.0035 M 
02291+6724 Aa,B   1937.8500 244.1 2.4600 0.2500   -1.4  0.0631 M 
02291+6724 Aa,B   1937.9100 244.6 2.5400 0.2500   -0.9  0.1420 M 
02291+6724 Aa,B   1937.9900 241.0 2.4300 0.2500   -4.4  0.0305 M 
02291+6724 Aa,B   1937.9900 244.9 2.4600 0.2500   -0.5  0.0605 M 
02291+6724 Aa,B   1938.1800 243.5 2.5600 0.2500   -1.8  0.1569 M 
02291+6724 Aa,B   1939.0100 244.7 2.3300 0.2500   -0.1 -0.0888 M 
02291+6724 Aa,B   1940.0900 243.9 2.3900 0.2500   -0.3 -0.0492 M 
02291+6724 Aa,B   1941.0000 242.8 2.3400 0.2500   -0.7 -0.1158 M 
02291+6724 Aa,B   1942.0300 240.0 2.3400 0.2500   -2.7 -0.1328 M 
02291+6724 Aa,B   1942.0400 245.0 2.4100 0.2500    2.3 -0.0629 M 
02291+6724 Aa,B   1942.8400 240.8 2.3700 0.2500   -1.2 -0.1132 M 
02291+6724 Aa,B   1943.5400 243.8 2.3700 0.2500    2.5 -0.1183 M 
02291+6724 Aa,B   1944.0800 240.0 2.4400 0.2500   -0.8 -0.0483 M 
02291+6724 Aa,B   1944.7600 238.8 2.2600 0.2500   -1.4 -0.2230 M 
02291+6724 Aa,B   1948.9200 240.0 2.3100 0.2500    1.2 -0.1041 M 
02291+6724 Aa,B   1948.9300 237.6 2.2300 0.2500   -1.2 -0.1840 M 
02291+6724 Aa,B   1949.6900 239.5 2.4220 0.0500    0.8  0.0171 P 
02291+6724 Aa,B   1949.6900 240.0 2.3660 0.0500    1.3 -0.0389 P 
02291+6724 Aa,B   1949.7600 238.8 2.4010 0.0500    0.1 -0.0032 P 
02291+6724 Aa,B   1949.7600 239.0 2.4310 0.0500    0.3  0.0268 P 
02291+6724 Aa,B   1950.0500 239.8 2.3800 0.2500    1.1 -0.0211 M 
02291+6724 Aa,B   1950.0600 238.9 2.6400 0.2500    0.2  0.2390 M 
02291+6724 Aa,B   1951.0000 239.4 2.3700 0.2500    0.7 -0.0225 M 
02291+6724 Aa,B   1951.3100 239.0 2.5100 0.2500    0.3  0.1200 M 
02291+6724 Aa,B   1951.8800 237.0 2.4000 0.2500   -1.8  0.0139 M 
02291+6724 Aa,B   1951.9800 239.2 2.3600 0.2500    0.4 -0.0254 M 
02291+6724 Aa,B   1952.7360 238.7 2.3080 0.0500   -0.1 -0.0732 P 
02291+6724 Aa,B   1952.7380 238.7 2.3290 0.0500   -0.1 -0.0522 P 
02291+6724 Aa,B   1953.0800 238.8 2.3300 0.2500    0.0 -0.0495 M 
02291+6724 Aa,B   1953.9900 238.6 2.3200 0.2500   -0.2 -0.0561 M 
02291+6724 Aa,B   1954.7570 240.1 2.5040 0.0500    1.2  0.1298 P 
02291+6724 Aa,B   1955.0560 239.9 2.5320 0.0500    1.0  0.1584 P 
02291+6724 Aa,B   1955.0700 238.4 2.3200 0.2500   -0.5 -0.0536 M 
02291+6724 Aa,B   1955.7200 237.2 2.3000 0.2500   -1.7 -0.0728 M 
02291+6724 Aa,B   1955.7400 238.4 2.2500 0.2500   -0.5 -0.1228 M 
02291+6724 Aa,B   1956.0400 238.7 2.3200 0.2500   -0.2 -0.0526 M 
02291+6724 Aa,B   1957.0000 238.7 2.4000 0.2500   -0.3  0.0272 M 
02291+6724 Aa,B   1957.0100 238.0 2.4900 0.2500   -1.0  0.1172 M 
02291+6724 Aa,B   1957.0700 238.6 2.3200 0.2500   -0.4 -0.0528 M 
02291+6724 Aa,B   1957.9300 239.1 2.1300 0.2500    0.1 -0.2438 M 
02291+6724 Aa,B   1958.0500 239.0 2.3400 0.2500   -0.0 -0.0340 M 
02291+6724 Aa,B   1958.1600 238.7 2.4500 0.2500   -0.3  0.0757 M 
02291+6724 Aa,B   1958.9210 237.9 2.2500 0.2500   -1.2 -0.1260 M 
02291+6724 Aa,B   1958.9500 236.1 2.3900 0.2500   -3.0  0.0139 M 
02291+6724 Aa,B   1958.9720 238.9 2.2500 0.2500   -0.2 -0.1261 M 
02291+6724 Aa,B   1959.0440 238.5 2.3100 0.2500   -0.6 -0.0663 M 
02291+6724 Aa,B   1959.7900 239.2 2.3440 0.0500    0.1 -0.0346 P 
02291+6724 Aa,B   1962.7780 238.2 2.3410 0.0500   -0.9 -0.0518 P 
02291+6724 Aa,B   1963.7930 239.1 2.3410 0.0500   -0.0 -0.0583 P 
02291+6724 Aa,B   1963.8020 238.3 2.3370 0.0500   -0.8 -0.0624 P 
02291+6724 Aa,B   1966.8620 237.5 2.2700 0.0500   -1.6 -0.1535 P 
02291+6724 Aa,B   1968.8330 239.5 2.4230 0.0500    0.5 -0.0196 P 
02291+6724 Aa,B   1971.6130 239.2 2.4520 0.2000    0.3 -0.0217 P 
02291+6724 Aa,B   1973.8110 239.1 2.4660 0.0500    0.4 -0.0359 P 
02291+6724 Aa,B   1973.9170 238.8 2.4710 0.0500    0.1 -0.0324 P 
02291+6724 Aa,B   1974.9300 238.8 2.4760 0.0500    0.3 -0.0414 P 
02291+6724 Aa,B   1975.0120 238.7 2.4730 0.0500    0.2 -0.0456 P 
02291+6724 Aa,B   1978.8000 239.4 2.5480 0.0500    1.4 -0.0293 P 
02291+6724 Aa,B   1981.8900 236.5 2.7710 0.0500   -0.8  0.1387 P 
02291+6724 Aa,B   1991.2500 233.2 2.8310 0.0100   -0.2 -0.0006 H 
02291+6724 Aa,B   1991.6800 233.2 2.8300 0.0500    0.1 -0.0089 H 
02291+6724 Aa,B   1994.5270 233.2 2.6700 0.2500    2.2 -0.1662 M 
02291+6724 Aa,B   1999.7274 230.5 2.7720 0.0500    0.4  0.0050 s 
02291+6724 Aa,B   2000.8524 230.3 2.8800 0.0500    0.2  0.1213 s 
02291+6724 Aa,B   2001.5640 230.5 2.7550 0.0200    0.4  0.0005 A 
02291+6724 Aa,B   2001.8460 230.3 2.7900 0.0500    0.2  0.0369 s 
02291+6724 Aa,B   2002.1410 228.7 2.7290 0.0200   -1.4 -0.0227 A 
02291+6724 Aa,B   2002.6040 224.0 2.7000 0.2500   -6.1 -0.0498 A 
02291+6724 Aa,B   2002.9960 230.5 2.8200 0.0500    0.3  0.0715 s 
02291+6724 Aa,B   2004.6443 230.6 2.7350 0.0500    0.4 -0.0099 A 
02291+6724 Aa,B   2004.6800 229.7 2.8600 0.0500   -0.5  0.1151 s 
02291+6724 Aa,B   2005.6175 232.1 2.7350 0.0500    1.9 -0.0094 A 
02291+6724 Aa,B   2005.8990 230.1 2.7790 0.0500   -0.2  0.0346 s 
02291+6724 Aa,B   2007.9070 229.5 2.7587 0.0500   -0.8  0.0116 C 
02291+6724 Aa,B   2008.7900 230.6 2.7400 0.0300    0.2 -0.0096 A 
02291+6724 Aa,B   2008.9400 230.7 2.8500 0.2500    0.3  0.0999 C 
02291+6724 Aa,B   2009.7890 230.4 2.7800 0.2500   -0.0  0.0268 C 
02291+6724 Aa,B   2009.9207 230.7 2.7340 0.0100    0.3 -0.0198 s 
02291+6724 Aa,B   2009.9207 230.8 2.7350 0.0100    0.4 -0.0188 s 
02291+6724 Aa,B   2010.0520 229.7 2.8010 0.0500   -0.7  0.0467 s 
02291+6724 Aa,B   2010.0960 230.0 2.7700 0.0500   -0.4  0.0155 A 
02291+6724 Aa,B   2010.7740 230.8 2.7700 0.2500    0.4  0.0123 C 
02291+6724 Aa,B   2010.7770 231.7 2.7600 0.2500    1.3  0.0023 C 
02291+6724 Aa,B   2010.7960 230.6 2.7500 0.1500    0.2 -0.0078 C 
02291+6724 Aa,B   2013.7678 230.8 2.8100 0.2500    0.3  0.0338 C 
02291+6724 Aa,B   2015.5000 230.5 2.7980 0.0050   -0.0  0.0079 G 
02291+6724 Aa,B   2015.8640 231.0 2.8100 0.1500    0.5  0.0166 C 
04375+1509 Aa,B   1989.2292  37.0 0.2400 0.0050   -0.7 -0.0021 s 
04375+1509 Aa,B   1991.9021  52.6 0.2350 0.0050    0.6  0.0085 s 
04375+1509 Aa,B   1996.0220  80.0 0.2320 0.0100    0.1 -0.0127 s 
04375+1509 Aa,B   2008.7676 122.7 0.4702 0.0050    0.1  0.0002 S 
04375+1509 Aa,B   2010.9658 125.6 0.5111 0.0050   -0.1  0.0018 S 
04375+1509 Aa,B   2010.9658 125.7 0.5129 0.0050    0.0  0.0036 S 
04375+1509 Aa,B   2012.0938 127.6 0.5088 0.0050    0.5 -0.0040 s 
04375+1509 Aa,B   2012.0938 127.6 0.5081 0.0050    0.5 -0.0047 s 
04375+1509 Aa,B   2015.7438 130.9 0.5738 0.0050    0.2  0.0055 S 
04375+1509 Aa,B   2016.9615 132.3 0.5918 0.0050   -0.6 -0.0017 S 
04375+1509 Aa,B   2018.8428 135.0 0.6121 0.0050    0.1  0.0002 S 
04375+1509 Aa,B   2019.9471 135.4 0.6072 0.0050   -0.1  0.0009 S 
04375+1509 Aa,B   2020.8345 136.6 0.6243 0.0050   -0.3 -0.0033 S 
04397+0952 Aa1,Ab 1991.2500 172.0 0.7540 0.0100   -0.5 -0.0013 H 
04397+0952 Aa1,Ab 1999.1720 188.0 0.4740 0.0200    0.5 -0.0060 A 
04397+0952 Aa1,Ab 2008.7661 244.3 0.2608 0.0020   -0.0  0.0019 S 
04397+0952 Aa1,Ab 2015.9086 295.5 0.4081 0.0020    0.1 -0.0009 S 
04397+0952 Aa1,Ab 2016.9597 300.2 0.4295 0.0020    0.4 -0.0002 S 
04397+0952 Aa1,Ab 2018.0848 303.5 0.4746 0.0020    0.1 -0.0021 S 
04397+0952 Aa1,Ab 2019.8569 307.9 0.5370 0.0020   -0.1 -0.0001 S 
04397+0952 Aa1,Ab 2020.8346 309.2 0.5774 0.0020   -0.1  0.0016 S 
04400+5328 A,B    1901.8000 140.4 0.2100 0.0500   -5.0 -0.0318 M 
04400+5328 A,B    1902.4300 141.9 0.1700 0.0500   -1.7 -0.0624 M 
04400+5328 A,B    1904.6500 138.9 0.1900 0.0500    3.4 -0.0008 M 
04400+5328 A,B    1919.8100 159.5 0.2900 0.0500   -4.1  0.0085 M 
04400+5328 A,B    1921.7500 156.0 0.3100 0.0500   -3.8  0.0237 M 
04400+5328 A,B    1924.7400 152.7 0.2500 0.0500   -1.0 -0.0268 M 
04400+5328 A,B    1946.0100 160.8 0.2700 0.0500   -3.4 -0.0107 M 
04400+5328 A,B    1948.7900 159.2 0.2300 0.0500    0.6 -0.0559 M 
04400+5328 A,B    1950.7500 159.8 0.3000 0.0500    5.1  0.0212 M 
04400+5328 A,B    1951.7900 152.9 0.2100 0.0500    0.4 -0.0617 M 
04400+5328 A,B    1952.1700 144.6 0.2600 0.0500   -7.0 -0.0084 M 
04400+5328 A,B    1953.0400 150.4 0.2000 0.0500    0.8 -0.0599 M 
04400+5328 A,B    1953.0900 145.6 0.2300 0.0500   -3.9 -0.0293 M 
04400+5328 A,B    1953.7700 145.0 0.2000 0.0500   -2.8 -0.0513 M 
04400+5328 A,B    1958.5700 118.4 0.1400 0.0500  -11.1 -0.0213 M 
04400+5328 A,B    1971.2300 171.4 0.2400 0.0500    4.6 -0.0332 M 
04400+5328 A,B    1974.9900 157.8 0.3000 0.0500   -1.4  0.0140 M 
04400+5328 A,B    1975.1390 160.9 0.3000 0.0500    2.0  0.0142 M 
04400+5328 A,B    1976.9900 154.2 0.3000 0.0500   -0.9  0.0206 M 
04400+5328 A,B    1977.8809 147.2 0.2440 0.0200   -6.1 -0.0296 s 
04400+5328 A,B    1977.9850 148.0 0.2600 0.0200   -5.0 -0.0128 s 
04400+5328 A,B    1979.7726 148.8 0.2530 0.0050   -0.1 -0.0024 s 
04400+5328 A,B    1980.1549 148.0 0.2540 0.0050    0.1  0.0032 s 
04400+5328 A,B    1980.7228 145.6 0.2430 0.0050   -0.8 -0.0002 s 
04400+5328 A,B    1980.7254 143.8 0.2470 0.0050   -2.6  0.0038 s 
04400+5328 A,B    1980.7282 145.2 0.2440 0.0050   -1.2  0.0008 s 
04400+5328 A,B    1980.8812 144.8 0.2520 0.0100   -1.2  0.0110 s 
04400+5328 A,B    1980.8813 145.2 0.2400 0.0100   -0.8 -0.0010 s 
04400+5328 A,B    1983.7154 135.1 0.1870 0.0050   -1.0 -0.0029 s 
04400+5328 A,B    1984.0513 134.1 0.1810 0.0050   -0.4 -0.0013 s 
04400+5328 A,B    1984.7062 130.3 0.1660 0.0050   -0.7 -0.0005 s 
04400+5328 A,B    1984.7870 130.6 0.1630 0.0500    0.1 -0.0015 s 
04400+5328 A,B    1984.9958 128.1 0.1590 0.0050   -1.2 -0.0001 s 
04400+5328 A,B    1985.7530 118.4 0.1550 0.0500   -5.3  0.0168 s 
04400+5328 A,B    1985.8368 125.0 0.1560 0.0500    2.1  0.0203 s 
04400+5328 A,B    1985.8424 121.5 0.1370 0.0050   -1.4  0.0015 s 
04400+5328 A,B    1986.8882 109.4 0.1030 0.0050   -1.3  0.0005 s 
04400+5328 A,B    1987.7591  91.1 0.0730 0.0050   -0.4  0.0016 s 
04400+5328 A,B    1988.0996  83.1 0.0650 0.0050    4.8  0.0064 s 
04400+5328 A,B    1988.6627  39.2 0.0400 0.0050    2.6  0.0026 s 
04400+5328 A,B    1989.2284 266.7 0.0340 0.0050    3.3  0.0071 s 
04400+5328 A,B    1990.7543 194.2 0.1210 0.0050    0.0 -0.0008 s 
04400+5328 A,B    1991.2500 184.0 0.1600 0.0200   -5.6  0.0167 H 
04400+5328 A,B    1991.8956 185.4 0.1670 0.0050    0.2 -0.0001 s 
04400+5328 A,B    1993.2010 176.5 0.2090 0.0050   -2.6  0.0039 s 
04400+5328 A,B    1993.8380 175.2 0.2150 0.0050   -1.6 -0.0048 s 
04400+5328 A,B    1995.7672 171.8 0.2510 0.0100    0.5 -0.0025 s 
04400+5328 A,B    1995.9228 170.9 0.2530 0.0100    0.0 -0.0026 s 
04400+5328 A,B    1995.9390 170.0 0.2450 0.0200   -0.8 -0.0109 s 
04400+5328 A,B    1996.8677 168.8 0.2610 0.0100    0.2 -0.0057 s 
04400+5328 A,B    1997.1352 168.1 0.2650 0.0100    0.1 -0.0044 s 
04400+5328 A,B    1997.8259 166.9 0.2740 0.0050    0.4 -0.0012 s 
04400+5328 A,B    1997.8287 166.1 0.2700 0.0050   -0.4 -0.0053 s 
04400+5328 A,B    1998.9261 165.0 0.2790 0.0050    0.8 -0.0029 s 
04400+5328 A,B    1999.8178 163.0 0.2770 0.0100    0.6 -0.0080 s 
04400+5328 A,B    1999.8846 162.1 0.2830 0.0050   -0.2 -0.0022 s 
04400+5328 A,B    2000.7638 161.2 0.2850 0.0050    0.6 -0.0013 s 
04400+5328 A,B    2001.7577 159.5 0.2890 0.0050    0.9  0.0036 s 
04400+5328 A,B    2001.7578 159.1 0.2880 0.0050    0.5  0.0026 s 
04400+5328 A,B    2001.7578 159.2 0.2900 0.0050    0.6  0.0046 s 
04400+5328 A,B    2001.7578 159.5 0.2900 0.0050    0.9  0.0046 s 
04400+5328 A,B    2001.7578 159.8 0.2920 0.0050    1.2  0.0066 s 
04400+5328 A,B    2001.7578 159.0 0.2890 0.0050    0.4  0.0036 s 
04400+5328 A,B    2002.7897 155.3 0.2780 0.0050   -1.2 -0.0041 s 
04400+5328 A,B    2002.7897 155.4 0.2840 0.0050   -1.1  0.0019 s 
04400+5328 A,B    2002.7897 157.0 0.2890 0.0050    0.5  0.0069 s 
04400+5328 A,B    2004.0954 153.3 0.2770 0.0200   -0.5  0.0025 s 
04400+5328 A,B    2004.1058 153.5 0.2720 0.0050   -0.3 -0.0025 s 
04400+5328 A,B    2005.8690 151.6 0.2490 0.0050    1.8 -0.0092 s 
04400+5328 A,B    2007.0900 146.3 0.2350 0.0200   -0.3 -0.0079 s 
04400+5328 A,B    2007.1960 147.8 0.2350 0.0200    1.5 -0.0064 s 
04400+5328 A,B    2008.7008 142.5 0.2170 0.0050    0.8 -0.0000 s 
04400+5328 A,B    2009.7631 138.1 0.1960 0.0050    0.5 -0.0002 s 
04400+5328 A,B    2010.7133 133.5 0.1741 0.0050    0.4 -0.0006 s 
04400+5328 A,B    2010.7133 133.5 0.1752 0.0050    0.4  0.0005 s 
04400+5328 A,B    2011.6907 127.2 0.1518 0.0050    0.1  0.0022 s 
04400+5328 A,B    2011.6907 127.6 0.1503 0.0050    0.5  0.0007 s 
04400+5328 A,B    2014.7568  59.2 0.0413 0.0050   -0.6 -0.0055 s 
04400+5328 A,B    2014.7568  60.7 0.0430 0.0050    0.9 -0.0038 s 
04400+5328 A,C    1828.2800 311.9 1.5300 0.2500    2.6 -0.2453 M 
04400+5328 A,C    1831.3100 310.9 1.6500 0.2500    3.3 -0.1809 M 
04400+5328 A,C    1833.9000 307.1 1.9300 0.2500    1.7  0.1489 M 
04400+5328 A,C    1834.4900 307.9 1.9000 0.2500    2.8  0.1274 M 
04400+5328 A,C    1836.2800 308.7 1.7000 0.2500    4.4 -0.0508 M 
04400+5328 A,C    1842.1500 301.5 1.6900 0.2500   -1.2 -0.0176 M 
04400+5328 A,C    1845.8400 306.4 1.8000 0.2500    4.3  0.1032 M 
04400+5328 A,C    1846.4500 302.9 1.5600 0.2500    0.9 -0.1362 M 
04400+5328 A,C    1851.2900 300.8 1.6300 0.2500   -1.0 -0.0747 M 
04400+5328 A,C    1856.0200 305.6 1.7000 0.2500    3.8 -0.0534 M 
04400+5328 A,C    1857.1400 300.6 1.7400 0.2500   -0.7 -0.0436 M 
04400+5328 A,C    1861.2500 299.8 1.6200 0.2500    2.6 -0.1033 M 
04400+5328 A,C    1863.2400 299.5 1.6850 0.2500    3.2 -0.0138 M 
04400+5328 A,C    1864.1900 300.3 1.6800 0.2500    4.4 -0.0087 M 
04400+5328 A,C    1868.7500 288.8 1.6400 0.2500   -5.7 -0.0113 M 
04400+5328 A,C    1870.0200 299.0 1.6300 0.2500    4.7 -0.0138 M 
04400+5328 A,C    1872.1300 293.4 1.7600 0.2500   -0.5  0.1261 M 
04400+5328 A,C    1875.0900 294.3 1.5400 0.2500    0.7 -0.0860 M 
04400+5328 A,C    1878.2600 289.0 1.5200 0.2500   -4.6 -0.1072 M 
04400+5328 A,C    1878.9000 291.6 1.8100 0.2500   -2.0  0.1808 M 
04400+5328 A,C    1879.2940 294.4 1.6100 0.2500    0.8 -0.0207 M 
04400+5328 A,C    1880.1800 293.0 1.4900 0.2500   -0.6 -0.1455 M 
04400+5328 A,C    1882.2600 293.7 1.5700 0.2500   -0.1 -0.0872 M 
04400+5328 A,C    1882.9300 291.9 1.8700 0.2500   -1.8  0.1994 M 
04400+5328 A,C    1888.0300 289.8 1.6000 0.2500    1.3 -0.0255 M 
04400+5328 A,C    1888.9200 291.9 1.5800 0.2500    3.9 -0.0335 M 
04400+5328 A,C    1895.3400 286.1 1.7800 0.2500    0.7  0.2358 M 
04400+5328 A,C    1895.9210 292.2 1.7200 0.2500    7.0  0.1808 M 
04400+5328 A,C    1898.1600 284.8 1.4700 0.2500    0.1 -0.0517 M 
04400+5328 A,C    1898.1700 284.8 1.6100 0.2500    0.1  0.0884 M 
04400+5328 A,C    1898.1800 285.9 1.6000 0.2500    1.2  0.0784 M 
04400+5328 A,C    1898.1800 287.1 1.4900 0.2500    2.4 -0.0316 M 
04400+5328 A,C    1901.0500 288.7 1.5400 0.2500    4.4  0.0362 M 
04400+5328 A,C    1902.1900 285.4 1.4800 0.2500    1.2 -0.0184 M 
04400+5328 A,C    1902.6900 285.1 1.5900 0.2500    1.0  0.0936 M 
04400+5328 A,C    1909.2900 284.9 1.7800 0.2500    0.4  0.2655 M 
04400+5328 A,C    1909.3700 284.7 1.4900 0.2500    0.2 -0.0263 M 
04400+5328 A,C    1910.1700 287.8 1.5300 0.2500    4.3 -0.0068 M 
04400+5328 A,C    1911.1600 282.0 1.4900 0.2500    0.3 -0.0352 M 
04400+5328 A,C    1912.2100 280.0 1.4600 0.2500   -0.4 -0.0480 M 
04400+5328 A,C    1913.0200 282.0 1.3900 0.2500    2.4 -0.1050 M 
04400+5328 A,C    1913.0500 281.1 1.6500 0.2500    1.6  0.1555 M 
04400+5328 A,C    1914.1500 280.0 1.6500 0.2500    1.4  0.1725 M 
04400+5328 A,C    1914.2100 284.2 1.7000 0.2500    5.7  0.2234 M 
04400+5328 A,C    1918.6700 279.9 1.5100 0.2500    4.3  0.0950 M 
04400+5328 A,C    1920.1600 277.3 1.4600 0.2500    2.5  0.0636 M 
04400+5328 A,C    1921.2090 276.1 1.4900 0.2500    1.7  0.1061 M 
04400+5328 A,C    1921.7500 273.9 1.2800 0.2500   -0.2 -0.0975 M 
04400+5328 A,C    1921.9100 277.9 1.4900 0.2500    3.8  0.1143 M 
04400+5328 A,C    1924.7400 273.1 1.3200 0.2500    0.1 -0.0245 M 
04400+5328 A,C    1925.1400 275.8 1.6300 0.2500    2.9  0.2896 M 
04400+5328 A,C    1927.1100 274.9 1.4200 0.2500    2.5  0.0991 M 
04400+5328 A,C    1928.2400 269.7 1.6000 0.2500   -2.5  0.2893 M 
04400+5328 A,C    1929.2300 271.1 1.5900 0.2500   -1.0  0.2877 M 
04400+5328 A,C    1929.8800 272.4 1.5900 0.2500    0.4  0.2928 M 
04400+5328 A,C    1930.0000 272.9 1.6600 0.2500    0.9  0.3637 M 
04400+5328 A,C    1930.1100 272.5 1.5800 0.2500    0.5  0.2846 M 
04400+5328 A,C    1930.2800 274.4 1.2800 0.2500    2.4 -0.0142 M 
04400+5328 A,C    1930.5400 271.0 1.1600 0.2500   -0.9 -0.1323 M 
04400+5328 A,C    1933.2000 273.6 1.4200 0.2500    1.6  0.1415 M 
04400+5328 A,C    1938.1300 274.6 1.2800 0.2500    6.4 -0.0147 M 
04400+5328 A,C    1938.1700 268.0 1.3400 0.2500   -0.2  0.0459 M 
04400+5328 A,C    1939.0700 267.0 1.2000 0.2500    0.1 -0.0808 M 
04400+5328 A,C    1939.1100 266.6 1.3200 0.2500   -0.2  0.0398 M 
04400+5328 A,C    1940.1000 268.7 1.2300 0.1500    3.1 -0.0354 M 
04400+5328 A,C    1942.2200 269.3 1.2200 0.1500    6.0 -0.0138 M 
04400+5328 A,C    1943.1400 264.1 1.2900 0.1500    1.7  0.0697 M 
04400+5328 A,C    1943.4000 264.4 1.1800 0.1500    2.2 -0.0365 M 
04400+5328 A,C    1946.0100 259.6 1.1800 0.1500   -0.4  0.0011 M 
04400+5328 A,C    1948.7900 261.3 1.1200 0.1500    3.4 -0.0199 M 
04400+5328 A,C    1950.1500 257.5 1.1500 0.1500    0.5  0.0289 M 
04400+5328 A,C    1951.1500 256.6 1.2800 0.1500    0.2  0.1726 M 
04400+5328 A,C    1952.1600 257.4 1.1800 0.1500    1.6  0.0863 M 
04400+5328 A,C    1952.1700 259.5 1.1000 0.1500    3.7  0.0065 M 
04400+5328 A,C    1953.1500 257.0 1.2100 0.1500    1.7  0.1296 M 
04400+5328 A,C    1954.1800 256.0 1.1400 0.1500    1.2  0.0733 M 
04400+5328 A,C    1955.1600 254.1 1.1200 0.1500   -0.3  0.0660 M 
04400+5328 A,C    1956.1600 252.5 1.0700 0.1500   -1.6  0.0287 M 
04400+5328 A,C    1957.1600 251.7 1.1200 0.1500   -2.1  0.0911 M 
04400+5328 A,C    1959.1100 253.3 0.9000 0.1500   -0.2 -0.1069 M 
04400+5328 A,C    1959.1400 258.1 1.2600 0.1500    4.6  0.2534 M 
04400+5328 A,C    1960.1700 250.6 1.1200 0.1500   -2.9  0.1229 M 
04400+5328 A,C    1961.0200 252.6 1.0700 0.1500   -1.1  0.0783 M 
04400+5328 A,C    1961.3700 255.8 0.9600 0.1500    2.0 -0.0306 M 
04400+5328 A,C    1962.1400 251.3 1.0400 0.1500   -2.8  0.0462 M 
04400+5328 A,C    1962.8900 254.4 0.9500 0.1500    1.3 -0.0654 M 
04400+5328 A,C    1964.9660 249.2 0.9800 0.1500    1.4 -0.0309 M 
04400+5328 A,C    1965.0560 246.5 0.9300 0.1500   -1.1 -0.0801 M 
04400+5328 A,C    1965.0600 247.8 0.9900 0.1500    0.2 -0.0200 M 
04400+5328 A,C    1970.2100 240.5 0.9800 0.1500    1.8  0.0284 M 
04400+5328 A,C    1971.3150 238.5 1.0400 0.1500    1.4  0.1019 M 
04400+5328 A,C    1973.0200 239.7 0.9900 0.1500    5.1  0.0730 M 
04400+5328 A,C    1975.0120 232.5 0.8800 0.1500    0.6 -0.0120 M 
04400+5328 A,C    1977.9850 226.0 0.8800 0.0500   -2.0  0.0263 s 
04400+5328 A,C    1979.7726 226.4 0.8400 0.0050    0.6  0.0100 s 
04400+5328 A,C    1980.7282 225.2 0.8180 0.0050    0.5  0.0009 s 
04400+5328 A,C    1980.8812 224.6 0.8360 0.0100    0.0  0.0209 s 
04400+5328 A,C    1980.8813 221.7 0.7980 0.0100   -2.9 -0.0171 s 
04400+5328 A,C    1984.9958 220.3 0.7540 0.0050   -0.2 -0.0031 s 
04400+5328 A,C    1985.8424 219.7 0.7430 0.0050   -0.2 -0.0018 s 
04400+5328 A,C    1987.7591 219.5 0.7190 0.0050    0.2  0.0000 s 
04400+5328 A,C    1989.2284 219.1 0.7320 0.0050   -0.3 -0.0044 s 
04400+5328 A,C    1989.2284 219.5 0.7360 0.0050    0.1 -0.0004 s 
04400+5328 A,C    1990.7543 214.8 0.7640 0.0050    0.3 -0.0040 s 
04400+5328 A,C    1991.2500 213.1 0.7700 0.0200    0.0 -0.0023 H 
04400+5328 A,C    1993.8380 203.8 0.7820 0.0050   -2.5 -0.0009 s 
04400+5328 A,C    1995.7672 202.0 0.7790 0.0100    0.2 -0.0063 s 
04400+5328 A,C    1996.8677 199.5 0.7800 0.0100    0.2 -0.0057 s 
04400+5328 A,C    1997.1352 198.9 0.7770 0.0100    0.2 -0.0087 s 
04400+5328 A,C    1997.8259 197.7 0.7810 0.0050    0.5 -0.0046 s 
04400+5328 A,C    1997.8287 197.1 0.7700 0.0050   -0.1 -0.0156 s 
04400+5328 A,C    1998.7762 194.8 0.7800 0.0050   -0.4 -0.0052 s 
04400+5328 A,C    1998.9261 195.6 0.7750 0.0050    0.7 -0.0101 s 
04400+5328 A,C    1999.8178 193.1 0.7750 0.0100    0.1 -0.0094 s 
04400+5328 A,C    1999.8846 192.7 0.7750 0.0050   -0.2 -0.0094 s 
04400+5328 A,C    2000.7638 191.9 0.7810 0.0050    0.8 -0.0024 s 
04400+5328 A,C    2001.7577 189.5 0.7870 0.0050    0.4  0.0049 s 
04400+5328 A,C    2001.7578 189.6 0.7870 0.0050    0.5  0.0049 s 
04400+5328 A,C    2001.7578 189.6 0.7880 0.0050    0.5  0.0059 s 
04400+5328 A,C    2001.7578 189.6 0.7890 0.0050    0.5  0.0069 s 
04400+5328 A,C    2001.7578 189.7 0.7930 0.0050    0.6  0.0109 s 
04400+5328 A,C    2001.7578 189.7 0.7980 0.0050    0.6  0.0159 s 
04400+5328 A,C    2002.7897 187.2 0.8060 0.0050    0.2  0.0256 s 
04400+5328 A,C    2002.7897 187.0 0.7920 0.0050   -0.0  0.0116 s 
04400+5328 A,C    2002.7897 187.1 0.7930 0.0050    0.1  0.0126 s 
04400+5328 A,C    2003.9587 184.0 0.7470 0.0050   -0.7 -0.0310 s 
04400+5328 A,C    2004.0954 184.1 0.7880 0.0200   -0.4  0.0103 s 
04400+5328 A,C    2004.1058 182.9 0.7800 0.0050   -1.6  0.0023 s 
04400+5328 A,C    2005.8690 180.6 0.7700 0.0050   -0.5 -0.0030 s 
04400+5328 A,C    2007.0900 180.0 0.7530 0.0200    1.2 -0.0159 s 
04400+5328 A,C    2007.1960 178.8 0.7640 0.0200    0.2 -0.0045 s 
04400+5328 A,C    2008.7008 176.2 0.7590 0.0050    0.3 -0.0030 s 
04400+5328 A,C    2009.7631 174.4 0.7510 0.0050    0.3 -0.0053 s 
04400+5328 A,C    2010.7133 172.3 0.7503 0.0050   -0.1  0.0001 s 
04400+5328 A,C    2010.7133 172.4 0.7485 0.0050   -0.0 -0.0017 s 
04400+5328 A,C    2011.6907 170.6 0.7484 0.0050   -0.2  0.0058 s 
04400+5328 A,C    2011.6907 170.6 0.7419 0.0050   -0.2 -0.0007 s 
04400+5328 A,C    2014.7568 167.3 0.7028 0.0050    0.0 -0.0033 s 
04400+5328 A,C    2014.7568 167.4 0.7018 0.0050    0.1 -0.0043 s 
15440+0231 Ba,Bb  2009.4310  31.2 0.2200 0.0200    0.0 -0.0019 A 
15440+0231 Ba,Bb  2015.5393  27.0 0.2270 0.0100    1.5  0.0018 S 
15440+0231 Ba,Bb  2015.5393  26.9 0.2260 0.0100    1.4  0.0008 S 
15440+0231 Ba,Bb  2016.1392  21.7 0.2019 0.0200  -11.1 -0.0156 S 
15440+0231 Ba,Bb  2019.5387 196.3 0.1383 0.0090   -1.1 -0.0000 S 
15440+0231 Ba,Bb  2020.1174 226.8 0.0806 0.0050    1.1  0.0012 S 
15440+0231 A,Ba   2009.4310  22.2 4.4200 0.0400    0.8 -0.0454 A 
15440+0231 A,B    1910.5100 102.6 3.5800 0.2500   -1.9  0.0873 M 
15440+0231 A,B    1918.5000  95.2 3.6900 0.2500   -0.4  0.1066 M 
15440+0231 A,B    1923.4100  89.5 3.6800 0.2500   -0.9  0.0287 M 
15440+0231 A,B    1925.5700  90.0 3.4900 0.2500    1.9 -0.1933 M 
15440+0231 A,B    1933.5600  81.7 3.3800 0.2500    1.5 -0.4281 M 
15440+0231 A,B    1938.9300  76.1 3.8100 0.2500    1.0 -0.0841 M 
15440+0231 A,B    1944.4100  76.0 3.9400 0.2500    5.8 -0.0403 M 
15440+0231 A,B    1956.1700  64.8 4.2100 0.2500    4.6  0.0597 M 
15440+0231 A,B    1957.3900  61.3 4.2100 0.2500    2.1  0.0436 M 
15440+0231 A,B    1962.4000  56.3 4.1500 0.2500    1.1 -0.0787 M 
15440+0231 A,B    1966.4100  53.3 3.9300 0.2500    1.2 -0.3443 M 
15440+0231 A,B    1967.5000  48.9 3.9700 0.2500   -2.4 -0.3160 M 
15440+0231 A,B    1971.4630  47.8 4.3450 0.0500   -0.5  0.0187 M 
15440+0231 A,B    1972.4030  47.5 4.4160 0.0500   -0.1  0.0806 M 
15440+0231 A,B    2013.4900  17.8 4.6330 0.0500   -1.1  0.0388 C 
16057-0617 Aa,Ab  1976.2960 276.0 0.0550 0.0030   -1.1 -0.0069 s 
16057-0617 Aa,Ab  1976.4570 271.1 0.0560 0.0030   -1.0 -0.0017 s 
16057-0617 Aa,Ab  1979.5290 328.9 0.0560 0.0030    7.4  0.0025 s 
16057-0617 Aa,Ab  1980.1590 305.9 0.0730 0.0030    2.5  0.0044 s 
16057-0617 Aa,Ab  1981.4670 273.8 0.0620 0.0030    2.0  0.0046 s 
16057-0617 Aa,Ab  1981.4730 270.6 0.0570 0.0030   -1.0 -0.0002 s 
16057-0617 Aa,Ab  1989.2270 338.9 0.0430 0.0030    2.9  0.0010 s 
16057-0617 Aa,Ab  1989.3030 332.6 0.0430 0.0030    1.0 -0.0021 s 
16057-0617 Aa,Ab  1990.2620 298.0 0.0670 0.0030   -3.0 -0.0028 s 
16057-0617 Aa,Ab  1990.2730 299.2 0.0710 0.0030   -1.5  0.0011 s 
16057-0617 Aa,Ab  1990.3490 293.7 0.0720 0.0030   -5.3  0.0015 s 
16057-0617 Aa,Ab  1995.4390 299.0 0.0660 0.0100    2.0 -0.0049 s 
16057-0617 Aa,Ab  1996.1840 282.7 0.0640 0.0050    2.7 -0.0003 s 
16057-0617 Aa,Ab  2008.5480  62.6 0.0256 0.0090    0.4  0.0001 S 
16057-0617 Aa,Ab  2008.6052  49.9 0.0270 0.0090   -2.4  0.0020 S 
16057-0617 Aa,Ab  2008.6052  43.5 0.0240 0.0090   -8.8 -0.0010 S 
16057-0617 Aa,Ab  2009.2630 330.0 0.0408 0.0030   -3.6 -0.0028 S 
16057-0617 Aa,Ab  2014.3008 333.0 0.0469 0.0030    1.6  0.0018 S 
16057-0617 Aa,Ab  2015.3383 298.2 0.0710 0.0030   -0.9  0.0006 S 
16057-0617 Aa,Ab  2017.4381 200.1 0.0277 0.0010   -0.1 -0.0003 S 
16057-0617 Aa,Ab  2017.4381 200.9 0.0275 0.0010    0.7 -0.0005 S 
16057-0617 Aa,Ab  2019.1344 343.8 0.0382 0.0030    1.9 -0.0002 S 
16057-0617 Aa,Ab  2019.3746 333.5 0.0501 0.0030    5.9  0.0021 S 
16057-0617 Aa,Ab  2019.3776 325.4 0.0510 0.0030   -2.1  0.0029 S 
16057-0617 Aa,Ab  2019.3776 324.7 0.0499 0.0050   -2.8  0.0018 S 
16057-0617 Aa,B   2008.5480  89.5 0.8113 0.0050    0.2  0.0003 S 
16057-0617 Aa,B   2008.6052  89.5 0.8082 0.0050    0.4 -0.0007 S 
16057-0617 Aa,B   2008.6052  89.5 0.8073 0.0050    0.4 -0.0016 S 
16057-0617 Aa,B   2009.2630  87.2 0.7704 0.0090   -0.4 -0.0115 S 
16057-0617 Aa,B   2010.5900  86.2 0.7420 0.0090   -0.1 -0.0005 s 
16057-0617 Aa,B   2014.3008  81.4 0.7197 0.0050   -0.1  0.0046 S 
16057-0617 Aa,B   2015.3383  79.9 0.6836 0.0050   -0.1  0.0021 S 
16057-0617 Aa,B   2017.4381  77.8 0.6866 0.0500   -2.0  0.0152 S 
16057-0617 Aa,B   2017.4381  77.7 0.6868 0.0500   -2.1  0.0154 S 
16057-0617 Aa,B   2019.1344  74.4 0.6549 0.0050   -0.3  0.0025 S 
16057-0617 Aa,B   2019.3746  74.0 0.6411 0.0050    0.1 -0.0020 S 
16057-0617 Aa,B   2019.3776  74.1 0.6366 0.0050    0.2 -0.0064 S 
16057-0617 Aa,B   2019.3776  74.1 0.6392 0.0050    0.2 -0.0038 S 
16057-0617 A,B    1879.5900 150.5 1.4600 0.2500   -0.9  0.1293 M 
16057-0617 A,B    1888.4600 148.2 1.5400 0.2500    0.2  0.1906 M 
16057-0617 A,B    1892.4000 149.3 1.5400 0.2500    2.7  0.1846 M 
16057-0617 A,B    1900.5350 143.8 1.4800 0.2500    0.2  0.1165 M 
16057-0617 A,B    1900.5380 142.6 1.4800 0.2500   -1.0  0.1165 M 
16057-0617 A,B    1902.6900 145.4 1.6400 0.5000    2.6  0.2753 M 
16057-0617 A,B    1905.4500 143.6 1.4300 0.2500    1.8  0.0645 M 
16057-0617 A,B    1921.4400 145.2 1.4300 0.2500    9.1  0.0734 M 
16057-0617 A,B    1924.2800 134.9 1.3400 0.2500   -0.1 -0.0125 M 
16057-0617 A,B    1934.1700 135.2 1.3400 0.1500    3.9  0.0081 M 
16057-0617 A,B    1934.5300 131.3 1.2600 0.1500    0.1 -0.0710 M 
16057-0617 A,B    1935.3900 130.1 1.2900 0.1500   -0.8 -0.0387 M 
16057-0617 A,B    1935.4700 133.5 1.4400 0.1500    2.7  0.1115 M 
16057-0617 A,B    1935.4900 135.7 1.4100 0.1500    4.9  0.0816 M 
16057-0617 A,B    1936.1000 130.8 1.3100 0.1500    0.2 -0.0167 M 
16057-0617 A,B    1937.5100 128.0 1.2600 0.1500   -2.0 -0.0627 M 
16057-0617 A,B    1943.2400 131.0 1.4100 0.1500    3.2  0.1057 M 
16057-0617 A,B    1952.6300 121.4 1.0900 0.1500   -2.6 -0.1763 M 
16057-0617 A,B    1956.5000 120.2 1.0200 0.1500   -2.2 -0.2278 M 
16057-0617 A,B    1960.4700 120.1 1.3200 0.1500   -0.5  0.0930 M 
16057-0617 A,B    1962.3800 117.9 1.1100 0.1500   -1.9 -0.1063 M 
16057-0617 A,B    1962.4800 121.2 1.2600 0.1500    1.5  0.0443 M 
16057-0617 A,B    1962.4900 119.3 1.0500 0.1500   -0.4 -0.1657 M 
16057-0617 A,B    1962.5100 116.2 1.2200 0.1500   -3.5  0.0045 M 
16057-0617 A,B    1963.0800 125.6 1.1600 0.1500    6.2 -0.0523 M 
16057-0617 A,B    1966.4330 118.0 1.0100 0.1500    0.1 -0.1821 M 
16057-0617 A,B    1969.4010 118.3 1.1100 0.1500    1.8 -0.0630 M 
16057-0617 A,B    1970.3890 116.1 1.2900 0.1500    0.1  0.1235 M 
16057-0617 A,B    1970.5110 118.5 1.0900 0.1500    2.6 -0.0756 M 
16057-0617 A,B    1971.5160 120.4 1.1700 0.1500    5.0  0.0112 M 
16057-0617 A,B    1973.5630 115.8 1.1400 0.1500    1.4 -0.0044 M 
16057-0617 A,B    1975.5810 113.6 1.2200 0.1500    0.3  0.0903 M 
16057-0617 A,B    1977.5190 117.0 1.0000 0.1500    4.7 -0.1150 M 
16057-0617 A,B    1981.4470 111.1 1.0900 0.1500    1.0  0.0064 M 
16057-0617 A,B    1981.4600 112.0 1.0400 0.1500    1.9 -0.0435 M 
16057-0617 A,B    1991.2500 103.6 1.0010 0.0100   -0.5  0.0058 H 
16057-0617 A,B    2008.5371  89.5 0.8003 0.0050   -0.2  0.0002 S 
16057-0617 A,B    2008.5479  89.4 0.8008 0.0050   -0.3  0.0008 S 
16057-0617 A,B    2017.4308  79.0 0.6820 0.0050    0.2  0.0035 S 
16057-0617 A,B    2018.1815  77.9 0.6715 0.0050    0.2  0.0039 S 
17066+0039 Ba,Bb  2009.2643   1.6 0.0993 0.0040    0.8  0.0041 S 
17066+0039 Ba,Bb  2011.2877  57.6 0.0801 0.0040    2.4  0.0038 S 
17066+0039 Ba,Bb  2011.2877  57.0 0.0767 0.0040    1.8  0.0004 S 
17066+0039 Ba,Bb  2012.3524 121.5 0.0437 0.0040    2.4 -0.0057 S 
17066+0039 Ba,Bb  2012.3524 110.7 0.0471 0.0040   -8.4 -0.0023 S 
17066+0039 Ba,Bb  2013.4719 252.3 0.0454 0.0040    0.6  0.0029 S 
17066+0039 Ba,Bb  2013.4719 255.0 0.0460 0.0040    3.3  0.0035 S 
17066+0039 Ba,Bb  2014.1816 308.5 0.0587 0.0040   -4.6 -0.0046 S 
17066+0039 Ba,Bb  2014.1816 310.8 0.0628 0.0040   -2.3 -0.0005 S 
17066+0039 Ba,Bb  2015.3339 353.5 0.0926 0.0040   -1.2  0.0002 S 
17066+0039 Ba,Bb  2015.3339 358.9 0.0957 0.0040    4.2  0.0033 S 
17066+0039 Ba,Bb  2017.4309  49.4 0.0704 0.0150    0.4 -0.0100 S 
17066+0039 Ba,Bb  2017.4327  48.3 0.0775 0.0020   -0.8 -0.0028 S 
17066+0039 Ba,Bb  2017.4327  48.7 0.0796 0.0020   -0.4 -0.0007 S 
17066+0039 Ba,Bb  2018.4000 100.9 0.0603 0.0040    3.5  0.0051 S 
17066+0039 Ba,Bb  2018.4001  97.8 0.0593 0.0040    0.4  0.0041 S 
17066+0039 Ba,Bb  2019.3776 199.4 0.0461 0.0040    0.7  0.0046 S 
17066+0039 A,Ba   2009.2643 162.5 1.0280 0.0095   -0.4 -0.0098 S 
17066+0039 A,Ba   2011.2877 166.2 1.0270 0.0150   -0.5  0.0117 S 
17066+0039 A,Ba   2011.2877 166.2 1.0228 0.0150   -0.5  0.0075 S 
17066+0039 A,Ba   2012.3524 166.9 1.0027 0.0050   -0.1  0.0128 S 
17066+0039 A,Ba   2012.3524 167.1 1.0058 0.0090    0.1  0.0159 S 
17066+0039 A,Ba   2013.4719 167.1 1.0240 0.0090    1.1  0.0121 S 
17066+0039 A,Ba   2014.1816 167.1 1.0485 0.0090   -0.0  0.0032 S 
17066+0039 A,Ba   2014.1816 167.2 1.0503 0.0050    0.1  0.0050 S 
17066+0039 A,Ba   2015.3339 169.7 1.0789 0.0090   -0.1  0.0057 S 
17066+0039 A,Ba   2015.3339 169.7 1.0790 0.0050   -0.1  0.0058 S 
17066+0039 A,Ba   2017.4309 174.1 1.0603 0.0150    0.2 -0.0019 S 
17066+0039 A,Ba   2017.4327 173.5 1.0506 0.0100   -0.4 -0.0116 S 
17066+0039 A,Ba   2017.4327 173.4 1.0550 0.0100   -0.5 -0.0072 S 
17066+0039 A,Ba   2018.4000 175.3 1.0307 0.0090    0.6 -0.0080 S 
17066+0039 A,Ba   2018.4001 175.1 1.0385 0.0050    0.4 -0.0002 S 
17066+0039 A,Ba   2019.3776 174.2 1.0177 0.0090    0.5 -0.0148 S 
17066+0039 A,B    1881.3900 353.9 1.0400 0.2500    4.2 -0.2545 M 
17066+0039 A,B    1888.4140 357.1 1.1900 0.1500    1.8 -0.0274 M 
17066+0039 A,B    1889.4700 359.7 1.2500 0.1500    3.5  0.0439 M 
17066+0039 A,B    1889.4900 359.8 1.1400 0.1500    3.6 -0.0659 M 
17066+0039 A,B    1895.6700   6.4 0.8500 0.2500    4.6 -0.2925 M 
17066+0039 A,B    1895.7100   5.4 0.9800 0.1500    3.5 -0.1621 M 
17066+0039 A,B    1896.4900   5.3 0.9500 0.1500    2.7 -0.1845 M 
17066+0039 A,B    1899.4500   8.8 1.0900 0.1500    3.2 -0.0161 M 
17066+0039 A,B    1902.5100  14.4 1.1100 0.1500    5.6  0.0319 M 
17066+0039 A,B    1902.6270  11.7 1.0700 0.1500    2.8 -0.0071 M 
17066+0039 A,B    1903.4600  11.8 1.0300 0.1500    2.0 -0.0398 M 
17066+0039 A,B    1903.5100  13.6 0.9500 0.1500    3.7 -0.1193 M 
17066+0039 A,B    1903.5110  13.1 0.9800 0.1500    3.2 -0.0893 M 
17066+0039 A,B    1903.5580  12.9 0.9600 0.1500    3.0 -0.1089 M 
17066+0039 A,B    1904.5860  15.3 1.0200 0.1500    4.2 -0.0401 M 
17066+0039 A,B    1905.4800  10.9 1.0100 0.1500   -1.2 -0.0425 M 
17066+0039 A,B    1906.5200  15.2 0.9200 0.1500    1.9 -0.1239 M 
17066+0039 A,B    1910.5400  18.0 0.9100 0.1500   -0.0 -0.1027 M 
17066+0039 A,B    1911.4500  19.3 0.8900 0.1500    0.1 -0.1161 M 
17066+0039 A,B    1912.5900  22.4 0.9200 0.1500    1.8 -0.0781 M 
17066+0039 A,B    1913.5800  24.6 0.9200 0.1500    2.8 -0.0714 M 
17066+0039 A,B    1914.5200  23.5 0.9900 0.1500    0.4  0.0048 M 
17066+0039 A,B    1915.5700  25.4 0.9400 0.1500    1.0 -0.0385 M 
17066+0039 A,B    1916.3900  23.7 1.0800 0.1500   -1.8  0.1065 M 
17066+0039 A,B    1916.4800  22.6 0.9100 0.1500   -3.0 -0.0630 M 
17066+0039 A,B    1916.5000  23.7 0.9900 0.1500   -1.9  0.0171 M 
17066+0039 A,B    1917.3600  28.3 0.9500 0.1500    1.5 -0.0178 M 
17066+0039 A,B    1917.4400  27.1 1.0000 0.1500    0.2  0.0327 M 
17066+0039 A,B    1917.4800  27.2 0.9700 0.1500    0.2  0.0029 M 
17066+0039 A,B    1918.5100  28.7 0.8200 0.1500    0.4 -0.1413 M 
17066+0039 A,B    1919.6000  28.5 0.8500 0.1500   -1.3 -0.1055 M 
17066+0039 A,B    1920.4800  31.3 1.0700 0.1500    0.2  0.1190 M 
17066+0039 A,B    1921.5050  34.7 0.9400 0.1500    2.2 -0.0060 M 
17066+0039 A,B    1923.5500  33.9 1.1100 0.1500   -1.5  0.1732 M 
17066+0039 A,B    1923.6000  29.3 0.9500 0.1500   -6.2  0.0134 M 
17066+0039 A,B    1923.9500  32.0 0.9400 0.1500   -4.0  0.0049 M 
17066+0039 A,B    1924.1400  31.4 0.8800 0.1500   -4.8 -0.0544 M 
17066+0039 A,B    1925.4200  43.2 1.1400 0.2500    5.1  0.2106 M 
17066+0039 A,B    1925.5300  34.7 0.7000 0.2500   -3.5 -0.2290 M 
17066+0039 A,B    1925.5600  37.7 0.9500 0.1500   -0.6  0.0211 M 
17066+0039 A,B    1926.5300  36.9 0.9400 0.1500   -2.8  0.0146 M 
17066+0039 A,B    1928.6900  42.6 1.0200 0.1500   -0.3  0.1015 M 
17066+0039 A,B    1930.4200  45.5 1.0000 0.1500    0.0  0.0861 M 
17066+0039 A,B    1930.4400  45.6 0.8500 0.1500    0.1 -0.0638 M 
17066+0039 A,B    1933.4400  50.4 0.9300 0.1500    0.3  0.0225 M 
17066+0039 A,B    1933.6100  48.2 0.8400 0.1500   -2.1 -0.0672 M 
17066+0039 A,B    1933.6200  43.8 0.9000 0.1500   -6.5 -0.0072 M 
17066+0039 A,B    1934.5100  50.6 1.0600 0.1500   -1.1  0.1543 M 
17066+0039 A,B    1936.6500  56.4 1.2000 0.2500    1.4  0.2970 M 
17066+0039 A,B    1937.3100  53.0 0.9400 0.1500   -3.0  0.0377 M 
17066+0039 A,B    1937.3200  54.5 0.9300 0.1500   -1.5  0.0277 M 
17066+0039 A,B    1937.6300  55.8 0.9200 0.1500   -0.7  0.0180 M 
17066+0039 A,B    1937.6600  56.8 1.2200 0.2500    0.3  0.3180 M 
17066+0039 A,B    1940.2200  58.1 0.8400 0.1500   -2.4 -0.0604 M 
17066+0039 A,B    1940.5600  57.3 0.9600 0.1500   -3.7  0.0597 M 
17066+0039 A,B    1941.6400  58.4 1.0300 0.1500   -4.3  0.1300 M 
17066+0039 A,B    1942.3700  61.1 0.8800 0.1500   -2.7 -0.0199 M 
17066+0039 A,B    1942.4200  60.0 0.9800 0.1500   -3.9  0.0801 M 
17066+0039 A,B    1942.4400  65.4 0.9100 0.1500    1.5  0.0101 M 
17066+0039 A,B    1942.6100  58.3 1.0500 0.1500   -5.9  0.1501 M 
17066+0039 A,B    1944.5300  62.7 0.8400 0.1500   -4.5 -0.0601 M 
17066+0039 A,B    1946.5300  73.3 0.8500 0.1500    3.0 -0.0509 M 
17066+0039 A,B    1947.5100  75.6 0.8200 0.1500    3.8 -0.0814 M 
17066+0039 A,B    1950.5800  68.9 1.0800 0.1500   -7.6  0.1766 M 
17066+0039 A,B    1950.9400  72.3 0.7100 0.1500   -4.8 -0.1937 M 
17066+0039 A,B    1951.5000  78.2 0.8100 0.1500    0.3 -0.0941 M 
17066+0039 A,B    1951.5500  71.2 1.1200 0.1500   -6.8  0.2158 M 
17066+0039 A,B    1952.5400  75.3 1.0300 0.1500   -4.2  0.1250 M 
17066+0039 A,B    1953.3900  77.6 0.8900 0.1500   -3.2 -0.0157 M 
17066+0039 A,B    1953.5300  82.3 0.7400 0.1500    1.2 -0.1659 M 
17066+0039 A,B    1953.6500  81.6 0.8500 0.1500    0.4 -0.0560 M 
17066+0039 A,B    1954.4600  80.0 0.7800 0.1500   -2.5 -0.1267 M 
17066+0039 A,B    1954.5000  80.0 0.8500 0.1500   -2.5 -0.0567 M 
17066+0039 A,B    1954.6000  81.8 1.0200 0.1500   -0.9  0.1132 M 
17066+0039 A,B    1955.3700  81.6 0.8400 0.1500   -2.3 -0.0675 M 
17066+0039 A,B    1955.5100  82.5 0.8000 0.1500   -1.6 -0.1076 M 
17066+0039 A,B    1955.6000  82.6 1.0000 0.1500   -1.6  0.0923 M 
17066+0039 A,B    1956.6000  85.6 0.9600 0.1500   -0.1  0.0514 M 
17066+0039 A,B    1957.3600  84.9 0.8700 0.1500   -2.0 -0.0392 M 
17066+0039 A,B    1957.5400  87.4 1.0000 0.1500    0.2  0.0906 M 
17066+0039 A,B    1959.5660  89.8 0.8500 0.1500   -0.4 -0.0611 M 
17066+0039 A,B    1959.6140  92.5 0.9300 0.1500    2.2  0.0188 M 
17066+0039 A,B    1959.6400  93.0 0.8800 0.1500    2.6 -0.0312 M 
17066+0039 A,B    1960.2600  87.4 0.8600 0.1500   -3.9 -0.0517 M 
17066+0039 A,B    1960.4600  92.8 0.8300 0.1500    1.2 -0.0818 M 
17066+0039 A,B    1961.4100  89.4 0.8400 0.1500   -3.6 -0.0726 M 
17066+0039 A,B    1961.5200  90.0 0.9000 0.1500   -3.2 -0.0127 M 
17066+0039 A,B    1961.5700  92.1 0.9100 0.1500   -1.2 -0.0027 M 
17066+0039 A,B    1962.3700  95.4 0.6800 0.1500    0.9 -0.2333 M 
17066+0039 A,B    1962.5600  93.7 0.8600 0.1500   -1.1 -0.0535 M 
17066+0039 A,B    1963.4460  93.3 0.8600 0.1500   -2.8 -0.0541 M 
17066+0039 A,B    1963.5500  94.4 0.8600 0.1500   -1.9 -0.0541 M 
17066+0039 A,B    1965.3700  99.6 0.8600 0.1500    0.6 -0.0553 M 
17066+0039 A,B    1965.4830  97.7 0.8300 0.1500   -1.5 -0.0854 M 
17066+0039 A,B    1965.6400  96.5 1.0200 0.1500   -2.9  0.1045 M 
17066+0039 A,B    1966.3340 102.9 0.8100 0.1500    2.5 -0.1059 M 
17066+0039 A,B    1968.2340 104.2 0.9200 0.1500    0.9  0.0031 M 
17066+0039 A,B    1968.5520 104.1 0.7300 0.1500    0.4 -0.1870 M 
17066+0039 A,B    1968.5580 101.7 0.6200 0.1500   -2.1 -0.2970 M 
17066+0039 A,B    1970.5100 103.4 0.8800 0.1500   -3.3 -0.0379 M 
17066+0039 A,B    1970.5530 105.2 0.6900 0.1500   -1.5 -0.2279 M 
17066+0039 A,B    1971.7600 107.1 0.7700 0.1500   -1.4 -0.1484 M 
17066+0039 A,B    1972.4260 111.4 0.8400 0.1500    1.9 -0.0786 M 
17066+0039 A,B    1973.5890 114.2 0.8600 0.1500    2.9 -0.0590 M 
17066+0039 A,B    1973.5910 112.8 0.8000 0.1500    1.5 -0.1190 M 
17066+0039 A,B    1973.6200 113.5 0.8800 0.1500    2.2 -0.0391 M 
17066+0039 A,B    1975.4500 114.7 0.8800 0.1500    0.7 -0.0397 M 
17066+0039 A,B    1975.5000 119.6 0.7600 0.1500    5.5 -0.1597 M 
17066+0039 A,B    1975.5330 113.0 0.8200 0.1500   -1.1 -0.0997 M 
17066+0039 A,B    1976.6090 118.7 0.8000 0.1500    3.0 -0.1201 M 
17066+0039 A,B    1979.6000 122.7 0.7600 0.1500    2.5 -0.1613 M 
17066+0039 A,B    1980.5100 123.8 1.0500 0.1500    2.3  0.1283 M 
17066+0039 A,B    1980.5930 124.4 0.7600 0.1500    2.8 -0.1617 M 
17066+0039 A,B    1980.6050 121.4 0.8800 0.1500   -0.3 -0.0417 M 
17066+0039 A,B    1983.4500 124.7 1.0300 0.1500   -1.2  0.1066 M 
17066+0039 A,B    1984.5310 130.6 0.9300 0.1500    3.2  0.0058 M 
17066+0039 A,B    1985.3610 128.1 0.8900 0.1500   -0.6 -0.0349 M 
17066+0039 A,B    1985.4680 132.3 0.8300 0.1500    3.5 -0.0950 M 
17066+0039 A,B    1985.9870 132.2 0.8100 0.1500    2.6 -0.1154 M 
17066+0039 A,B    1990.5800 139.3 1.0100 0.1500    3.0  0.0790 M 
17066+0039 A,B    1991.2500 138.0 0.9330 0.0100    0.7  0.0010 H 
17066+0039 A,B    1998.5660 147.7 0.8800 0.0500    0.0 -0.0683 s 
17066+0039 A,B    2003.4790 156.2 0.9200 0.0500    1.8 -0.0448 s 
17066+0039 A,B    2007.3140 160.4 0.9880 0.0100    0.9  0.0068 s 
17066+0039 A,B    2009.6680 162.8 0.9800 0.0500    0.3 -0.0128 s 
17066+0039 A,B    2010.3880 163.3 0.9940 0.0500   -0.2 -0.0025 s 
17066+0039 A,B    2010.5900 162.6 0.9740 0.0050   -1.1 -0.0236 S 
17066+0039 A,B    2013.4719 167.1 1.0220 0.0050   -0.2  0.0081 S 
17066+0039 A,B    2018.2363 173.2 1.0427 0.0090    0.3 -0.0016 S 
17066+0039 A,B    2019.5361 174.7 1.0438 0.0090    0.3 -0.0095 S 
17157-0949 Ba,Bb  2009.2642   0.0 0.0328 0.0030 -137.6 -0.0006 S 
17157-0949 Ba,Bb  2012.3523   0.0 0.0380 0.0030 -213.8  0.0011 S 
17157-0949 Ba,Bb  2013.4719   0.0 0.0427 0.0030 -177.3  0.0042 S 
17157-0949 Ba,Bb  2013.4719   0.0 0.0406 0.0050 -177.3  0.0021 S 
17157-0949 Ba,Bb  2013.7453   0.0 0.0387 0.0030 -168.0  0.0013 S 
17157-0949 Ba,Bb  2014.1816   0.0 0.0317 0.0030 -151.8 -0.0035 S 
17157-0949 Ba,Bb  2014.2992   0.0 0.0304 0.0030 -147.0 -0.0042 S 
17157-0949 Ba,Bb  2017.3711   0.0 0.0338 0.0030 -223.0 -0.0005 S 
17157-0949 Ba,Bb  2017.4110   0.0 0.0350 0.0010 -221.3  0.0002 S 
17157-0949 Ba,Bb  2017.4110   0.0 0.0352 0.0010 -221.3  0.0004 S 
17157-0949 Ba,Bb  2018.4000   0.0 0.0381 0.0030 -187.9 -0.0012 S 
17157-0949 Ba,Bb  2018.4851   0.0 0.0392 0.0030 -185.2 -0.0000 S 
17157-0949 Ba,Bb  2018.7308   0.0 0.0386 0.0030 -177.2  0.0001 S 
17157-0949 Ba,Bb  2019.3776   0.0 0.0358 0.0050 -154.1  0.0003 S 
17157-0949 Ba,Bb  2019.5361   0.0 0.0326 0.0030 -147.8 -0.0021 S 
17157-0949 Ba,Bb  2019.6128   0.0 0.0360 0.0030 -144.7  0.0017 S 
17157-0949 Ba,Bb  2020.2008   0.0 0.0266 0.0090 -117.6 -0.0046 S 
17157-0949 A,Ba   2009.2642   0.0 0.1766 0.0030 -152.2 -0.0055 S 
17157-0949 A,Ba   2009.2642   0.0 0.1774 0.0030 -152.2 -0.0047 S 
17157-0949 A,Ba   2012.3541   0.0 0.1754 0.0030 -125.7 -0.0016 S 
17157-0949 A,Ba   2013.4719   0.0 0.1617 0.0030 -118.0 -0.0040 S 
17157-0949 A,Ba   2013.4719   0.0 0.1630 0.0030 -118.0 -0.0027 S 
17157-0949 A,Ba   2013.7453   0.0 0.1636 0.0030 -116.5 -0.0001 S 
17157-0949 A,Ba   2014.1816   0.0 0.1644 0.0030 -114.4  0.0032 S 
17157-0949 A,Ba   2014.2992   0.0 0.1664 0.0030 -113.9  0.0056 S 
17157-0949 A,Ba   2017.3711   0.0 0.1832 0.0030  -90.3 -0.0051 S 
17157-0949 A,Ba   2017.4110   0.0 0.1862 0.0050  -89.8 -0.0021 S 
17157-0949 A,Ba   2017.4110   0.0 0.1861 0.0050  -89.8 -0.0022 S 
17157-0949 A,Ba   2018.4000   0.0 0.1891 0.0030  -81.5  0.0018 S 
17157-0949 A,Ba   2018.4851   0.0 0.1909 0.0030  -80.9  0.0038 S 
17157-0949 A,Ba   2018.7308   0.0 0.1919 0.0030  -79.3  0.0054 S 
17157-0949 A,Ba   2019.3776   0.0 0.1855 0.0050  -75.6  0.0005 S 
17157-0949 A,Ba   2019.5361   0.0 0.1852 0.0030  -74.8  0.0005 S 
17157-0949 A,Ba   2019.6128   0.0 0.1855 0.0030  -74.5  0.0009 S 
17157-0949 A,Ba   2020.2008   0.0 0.1785 0.0090  -72.3 -0.0058 S 
17157-0949 A,B    1913.6600   0.0 0.2800 0.2500 -344.3 -0.0605 M 
17157-0949 A,B    1920.4700   0.0 0.3200 0.2500 -331.3 -0.0273 M 
17157-0949 A,B    1925.5300   0.0 0.4000 0.0500 -321.9  0.0490 M 
17157-0949 A,B    1930.0300   0.0 0.3900 0.0500 -313.7  0.0360 M 
17157-0949 A,B    1930.3100   0.0 0.3800 0.0500 -313.2  0.0258 M 
17157-0949 A,B    1931.1600   0.0 0.3200 0.0500 -311.6 -0.0348 M 
17157-0949 A,B    1932.5500   0.0 0.3700 0.0500 -309.1  0.0143 M 
17157-0949 A,B    1932.5600   0.0 0.3700 0.0500 -309.1  0.0143 M 
17157-0949 A,B    1933.5600   0.0 0.3800 0.0500 -307.3  0.0235 M 
17157-0949 A,B    1933.6600   0.0 0.3200 0.0500 -307.1 -0.0365 M 
17157-0949 A,B    1936.2800   0.0 0.3800 0.0500 -302.5  0.0215 M 
17157-0949 A,B    1936.3100   0.0 0.3500 0.0500 -302.4 -0.0086 M 
17157-0949 A,B    1937.3600   0.0 0.4200 0.0500 -300.6  0.0606 M 
17157-0949 A,B    1939.6100   0.0 0.3600 0.0500 -296.7 -0.0013 M 
17157-0949 A,B    1940.6400   0.0 0.3100 0.0500 -294.9 -0.0522 M 
17157-0949 A,B    1942.5700   0.0 0.3500 0.0500 -291.6 -0.0139 M 
17157-0949 A,B    1943.2600   0.0 0.3600 0.0500 -290.4 -0.0045 M 
17157-0949 A,B    1943.5100   0.0 0.3500 0.0500 -290.0 -0.0147 M 
17157-0949 A,B    1944.0300   0.0 0.3200 0.0500 -289.1 -0.0452 M 
17157-0949 A,B    1951.5900   0.0 0.3800 0.0500 -276.5  0.0076 M 
17157-0949 A,B    1953.3900   0.0 0.4600 1.2500 -273.5  0.0859 M 
17157-0949 A,B    1953.5700   0.0 0.3500 0.0500 -273.2 -0.0242 M 
17157-0949 A,B    1955.5800   0.0 0.3700 0.0500 -270.0 -0.0060 M 
17157-0949 A,B    1957.6200   0.0 0.4100 0.0500 -266.7  0.0323 M 
17157-0949 A,B    1958.4400   0.0 0.3400 0.0500 -265.4 -0.0383 M 
17157-0949 A,B    1958.5200   0.0 0.3700 0.0500 -265.3 -0.0084 M 
17157-0949 A,B    1959.6130   0.0 0.4200 0.0500 -263.6  0.0409 M 
17157-0949 A,B    1959.6350   0.0 0.3600 0.0500 -263.6 -0.0192 M 
17157-0949 A,B    1960.0360   0.0 0.4200 0.0500 -262.9  0.0406 M 
17157-0949 A,B    1962.2500   0.0 0.3700 0.0500 -259.5 -0.0107 M 
17157-0949 A,B    1975.4800   0.0 0.3900 0.0500 -238.8  0.0112 M 
17157-0949 A,B    1977.5280   0.0 0.3800 0.0500 -235.6  0.0037 M 
17157-0949 A,B    1977.5600   0.0 0.3500 0.0500 -235.5 -0.0262 M 
17157-0949 A,B    1979.6170   0.0 0.3500 0.0500 -232.2 -0.0228 M 
17157-0949 A,B    1980.2310   0.0 0.3700 0.0500 -231.2 -0.0017 M 
17157-0949 A,B    1983.4200   0.0 0.3670 0.0050 -225.9  0.0029 s 
17157-0949 A,B    1984.3780   0.0 0.3710 0.0050 -224.2  0.0096 s 
17157-0949 A,B    1984.3810   0.0 0.3730 0.0050 -224.2  0.0117 s 
17157-0949 A,B    1985.4860   0.0 0.3460 0.0050 -222.3 -0.0118 s 
17157-0949 A,B    1989.3040   0.0 0.3410 0.0050 -215.2 -0.0020 s 
17157-0949 A,B    1990.2670   0.0 0.3290 0.0050 -213.4 -0.0096 s 
17157-0949 A,B    1991.2500   0.0 0.3360 0.0100 -211.4  0.0023 H 
17157-0949 A,B    1991.3300   0.0 0.3330 0.0050 -211.2 -0.0003 s 
17157-0949 A,B    1991.3920   0.0 0.3350 0.0050 -211.1  0.0020 s 
17157-0949 A,B    1991.7260   0.0 0.3200 0.0090 -210.4 -0.0113 s 
17157-0949 A,B    1992.3130   0.0 0.3330 0.0050 -209.2  0.0049 s 
17157-0949 A,B    1995.4420   0.0 0.3170 0.0100 -202.2  0.0078 s 
17157-0949 A,B    1996.3240   0.0 0.3320 0.0500 -200.1  0.0287 s 
17157-0949 A,B    2006.5630   0.0 0.2030 0.0100 -165.5 -0.0153 s 
17157-0949 A,B    2010.5900   0.0 0.1910 0.0050 -142.9  0.0037 s 
17157-0949 A,B    2011.2894   0.0 0.1884 0.0030 -138.3  0.0051 S 
17157-0949 A,B    2015.4949   0.0 0.1754 0.0030 -107.6  0.0017 S 
19453-6823 Ba,Bb  2014.3021 132.1 0.0829 0.0050    3.1 -0.0031 S 
19453-6823 Ba,Bb  2015.3342 119.5 0.0788 0.0050    1.0 -0.0046 S 
19453-6823 Ba,Bb  2015.7359 115.7 0.0761 0.0050    2.2  0.0011 S 
19453-6823 Ba,Bb  2017.4441 155.3 0.0403 0.0500   -0.3  0.0087 S 
19453-6823 Ba,Bb  2017.4441 147.6 0.0358 0.0050   -8.0  0.0042 S 
19453-6823 Ba,Bb  2018.2554 129.0 0.0781 0.0050   -5.2  0.0010 S 
19453-6823 Ba,Bb  2018.7309 129.4 0.0860 0.0050    0.7 -0.0003 S 
19453-6823 Ba,Bb  2018.8048 126.8 0.0887 0.0050   -1.2  0.0017 S 
19453-6823 Ba,Bb  2019.3751 125.6 0.0935 0.0050    3.3  0.0060 S 
19453-6823 Ba,Bb  2019.8564 115.3 0.0785 0.0050   -1.8 -0.0029 S 
19453-6823 Ba,Bb  2020.7693  95.1 0.0520 0.0050   -6.6 -0.0013 S 
19453-6823 Ba,Bb  2020.8226 103.3 0.0533 0.0050    3.1  0.0024 S 
19453-6823 A,Ba   2014.3021 154.5 0.3330 0.0030   -0.3  0.0003 S 
19453-6823 A,Ba   2015.3342 150.3 0.3372 0.0030    0.9  0.0029 S 
19453-6823 A,Ba   2015.7359 146.5 0.3389 0.0030   -0.6  0.0014 S 
19453-6823 A,Ba   2017.4441 134.4 0.3542 0.0500   -0.4  0.0030 S 
19453-6823 A,Ba   2017.4441 134.5 0.3534 0.0020   -0.3  0.0022 S 
19453-6823 A,Ba   2018.7309 127.9 0.3356 0.0030   -0.5  0.0004 S 
19453-6823 A,Ba   2018.8048 128.2 0.3371 0.0030    0.2  0.0019 S 
19453-6823 A,Ba   2019.3751 125.6 0.3348 0.0030    0.3 -0.0025 S 
19453-6823 A,Ba   2019.8564 122.8 0.3417 0.0030   -0.1  0.0001 S 
19453-6823 A,Ba   2020.7693 119.0 0.3517 0.0030    0.4 -0.0049 S 
19453-6823 A,Ba   2020.8226 117.8 0.3598 0.0030   -0.5  0.0020 S 
19453-6823 A,B    1991.2500 298.0 0.3180 0.0100   -0.1  0.0009 H 
19453-6823 A,B    2014.7637 151.5 0.3293 0.0050    0.7 -0.0218 S 
19453-6823 A,B    2017.4314 135.2 0.3598 0.0050   -0.1  0.0014 S 
19453-6823 A,B    2017.5349 134.7 0.3599 0.0050   -0.0  0.0024 S 
22300+0426 Ba,Bb  2015.9109 260.7 0.0459 0.0020    0.4  0.0016 S 
22300+0426 Ba,Bb  2017.4388 297.4 0.0313 0.0010    1.5 -0.0004 S 
22300+0426 Ba,Bb  2017.4388 295.2 0.0324 0.0010   -0.7  0.0007 S 
22300+0426 Ba,Bb  2017.6799 274.9 0.0445 0.0050   -2.9 -0.0005 S 
22300+0426 Ba,Bb  2017.8247 269.3 0.0477 0.0050   -1.1 -0.0003 S 
22300+0426 Ba,Bb  2018.8049  88.2 0.0316 0.0050   -0.8 -0.0020 S 
22300+0426 Ba,Bb  2018.9746  78.0 0.0310 0.0050    6.0 -0.0002 S 
22300+0426 Ba,Bb  2019.5394 292.7 0.0309 0.0050   -4.7  0.0001 S 
22300+0426 Ba,Bb  2019.6134 291.4 0.0356 0.0050    1.5 -0.0002 S 
22300+0426 Ba,Bb  2019.8563 275.2 0.0451 0.0020    0.8 -0.0017 S 
22300+0426 Ba,Bb  2019.9493 270.7 0.0473 0.0020    0.9 -0.0007 S 
22300+0426 Ba,Bb  2020.8340  97.3 0.0297 0.0020   -0.8 -0.0006 S 
22300+0426 A,Ba   2015.4957 304.0 0.0591 0.0090    2.1  0.0071 S 
22300+0426 A,Ba   2015.9109 309.6 0.0659 0.0050    2.7 -0.0016 S 
22300+0426 A,Ba   2017.6010 297.6 0.1223 0.0090   -1.6  0.0082 S 
22300+0426 A,Ba   2017.6799 300.3 0.1161 0.0050    0.1  0.0006 S 
22300+0426 A,Ba   2017.7593 301.6 0.1156 0.0020    0.6 -0.0019 S 
22300+0426 A,Ba   2017.8247 301.6 0.1206 0.0020    0.0  0.0009 S 
22300+0426 A,Ba   2018.8049 294.5 0.1817 0.0020   -0.2  0.0010 S 
22300+0426 A,Ba   2019.5394 297.4 0.1758 0.0020    0.5  0.0021 S 
22300+0426 A,Ba   2019.8563 299.6 0.1785 0.0020   -0.0  0.0014 S 
22300+0426 A,Ba   2019.9493 299.9 0.1816 0.0020   -0.3  0.0016 S 
22300+0426 A,Ba   2020.8340 295.9 0.2392 0.0020   -0.0  0.0028 S 
22300+0426 A,B    1976.6183 117.3 0.8550 0.0100    0.2  0.0025 s 
22300+0426 A,B    1976.6238 116.9 0.8550 0.0100   -0.2  0.0026 s 
22300+0426 A,B    1976.8586 117.4 0.8430 0.0050    0.3 -0.0062 s 
22300+0426 A,B    1978.5405 116.7 0.8240 0.0050   -0.4 -0.0012 s 
22300+0426 A,B    1978.6089 116.6 0.8140 0.0050   -0.5 -0.0102 s 
22300+0426 A,B    1979.5289 117.2 0.8120 0.0050    0.0  0.0018 s 
22300+0426 A,B    1980.4790 117.7 0.8010 0.0050    0.5  0.0057 s 
22300+0426 A,B    1980.7193 116.9 0.8020 0.0050   -0.3  0.0106 s 
22300+0426 A,B    1980.8805 117.3 0.7930 0.0100    0.1  0.0042 s 
22300+0426 A,B    1981.6996 117.1 0.7770 0.0050   -0.1  0.0017 s 
22300+0426 A,B    1982.5076 118.4 0.7430 0.0100    1.2 -0.0186 s 
22300+0426 A,B    1983.6326 117.2 0.7540 0.0100    0.0  0.0122 s 
22300+0426 A,B    1983.6356 116.9 0.7450 0.0100   -0.3  0.0032 s 
22300+0426 A,B    1983.7365 117.7 0.7550 0.0100    0.5  0.0150 s 
22300+0426 A,B    1983.8076 117.6 0.7440 0.0100    0.4  0.0053 s 
22300+0426 A,B    1984.4462 116.8 0.7310 0.0100   -0.4  0.0039 s 
22300+0426 A,B    1984.4489 117.4 0.7400 0.0100    0.2  0.0130 s 
22300+0426 A,B    1984.7058 117.2 0.7270 0.0050    0.0  0.0047 s 
22300+0426 A,B    1984.8396 117.3 0.7300 0.0100    0.1  0.0102 s 
22300+0426 A,B    1984.8532 117.4 0.7250 0.0100    0.2  0.0054 s 
22300+0426 A,B    1984.8586 117.1 0.7260 0.0100   -0.1  0.0065 s 
22300+0426 A,B    1985.6557 117.1 0.7070 0.0100   -0.1  0.0025 s 
22300+0426 A,B    1985.6585 117.0 0.7110 0.0100   -0.2  0.0066 s 
22300+0426 A,B    1985.6614 117.5 0.7010 0.0100    0.3 -0.0034 s 
22300+0426 A,B    1985.6668 116.3 0.7050 0.0100   -0.9  0.0007 s 
22300+0426 A,B    1985.6723 117.8 0.7110 0.0100    0.6  0.0068 s 
22300+0426 A,B    1985.8473 117.4 0.6880 0.0050    0.2 -0.0128 s 
22300+0426 A,B    1986.4804 117.1 0.6920 0.0100   -0.1  0.0034 s 
22300+0426 A,B    1986.4858 117.8 0.6960 0.0100    0.6  0.0075 s 
22300+0426 A,B    1986.5296 116.5 0.6950 0.0100   -0.7  0.0074 s 
22300+0426 A,B    1986.6579 116.5 0.6940 0.0100   -0.7  0.0089 s 
22300+0426 A,B    1986.7098 117.2 0.6870 0.0100    0.0  0.0029 s 
22300+0426 A,B    1986.8681 117.6 0.6830 0.0100    0.4  0.0020 s 
22300+0426 A,B    1986.8929 116.6 0.6800 0.0050   -0.6 -0.0005 s 
22300+0426 A,B    1987.4577 117.4 0.6720 0.0100    0.2  0.0028 s 
22300+0426 A,B    1987.5317 117.0 0.6700 0.0100   -0.2  0.0023 s 
22300+0426 A,B    1987.5426 117.7 0.6740 0.0100    0.5  0.0065 s 
22300+0426 A,B    1987.5480 117.0 0.6720 0.0100   -0.2  0.0046 s 
22300+0426 A,B    1987.7746 117.5 0.6670 0.0100    0.3  0.0042 s 
22300+0426 A,B    1989.6149 117.7 0.6240 0.0100    0.5 -0.0006 s 
22300+0426 A,B    1989.9343 115.7 0.6270 0.0090   -1.5  0.0092 s 
22300+0426 A,B    1991.2500 117.0 0.5920 0.0100   -0.2  0.0028 H 
22300+0426 A,B    1991.7115 117.5 0.5720 0.0050    0.3 -0.0069 s 
22300+0426 A,B    1994.7069 118.9 0.4910 0.0100    1.7 -0.0186 s 
22300+0426 A,B    1995.6002 118.5 0.4820 0.0100    1.3 -0.0060 s 
22300+0426 A,B    1995.7586 118.0 0.4770 0.0100    0.8 -0.0072 s 
22300+0426 A,B    1995.9276 118.3 0.4760 0.0100    1.1 -0.0040 s 
22300+0426 A,B    1996.5283 117.3 0.4630 0.0100    0.1 -0.0022 s 
22300+0426 A,B    1996.5420 117.6 0.4670 0.0100    0.4  0.0021 s 
22300+0426 A,B    2000.7576 118.2 0.3600 0.0050    0.9  0.0038 s 
22300+0426 A,B    2000.7576 118.6 0.3580 0.0050    1.3  0.0018 s 
22300+0426 A,B    2001.6480 117.9 0.3200 0.0200    0.6 -0.0123 A 
22300+0426 A,B    2004.9510 119.0 0.2180 0.0200    1.7 -0.0227 s 
22300+0426 A,B    2005.8572 110.2 0.2170 0.0200   -7.2  0.0021 s 
22300+0426 A,B    2008.7680 117.3 0.1325 0.0020   -0.2  0.0022 s 
22300+0426 A,B    2016.3883 297.4 0.0964 0.0020    0.7 -0.0004 S 
22300+0426 A,B    2016.3883 297.0 0.0948 0.0050    0.3 -0.0020 S 
22300+0426 A,B    2016.9568 295.8 0.1144 0.0050   -1.0  0.0009 S 
22300+0426 A,B    2016.9568 296.0 0.1142 0.0050   -0.8  0.0007 S 
22300+0426 A,B    2017.4314 296.9 0.1232 0.0020    0.0 -0.0042 S 
22300+0426 A,B    2017.6011 296.5 0.1297 0.0020   -0.4 -0.0027 S 
22300+0426 A,B    2018.4855 297.1 0.1577 0.0020    0.2 -0.0002 S 
22300+0426 A,B    2018.7313 296.5 0.1666 0.0020   -0.4  0.0016 S 
22300+0426 A,B    2018.9746 295.6 0.1754 0.0050   -1.3  0.0035 S 

